Malware Guard Extension: Using SGX to Conceal Cache Attacks

In modern computer systems, user processes are isolated from each other by the operating system and the hardware. Additionally, in a cloud scenario it is crucial that the hypervisor isolates tenants from other tenants that are co-located on the same physical machine. However, the hypervisor does not protect tenants against the cloud provider and thus the supplied operating system and hardware. Intel SGX provides a mechanism that addresses this scenario. It aims at protecting user-level software from attacks from other processes, the operating system, and even physical attackers. In this paper, we demonstrate fine-grained software-based side-channel attacks from a malicious SGX enclave targeting co-located enclaves. Our attack is the first malware running on real SGX hardware, abusing SGX protection features to conceal itself. Furthermore, we demonstrate our attack both in a native environment and across multiple Docker containers. We perform a Prime+Probe cache side-channel attack on a co-located SGX enclave running an up-to-date RSA implementation that uses a constant-time multiplication primitive. The attack works although in SGX enclaves there are no timers, no large pages, no physical addresses, and no shared memory. In a semi-synchronous attack, we extract 96% of an RSA private key from a single trace. We extract the full RSA private key in an automated attack from 11 traces within 5 minutes.

==> data/dram-time-highlight.csv <==
868 635
1892 627


==> data/dram-time.csv <==
547
437
554
532
439
518
417
410
435
465
460
477
420
466
459
411
419
423
442
429
460
468
450
435
481
465
480
447
476
470
482
473
471
432
485
445
432
458
465
452
455
466
459
486
464
459
458
454
462
421
452
493
481
462
484
480
475
463
480
460
486
458
480
480
480
465
476
485
463
416
418
441
463
459
456
452
460
462
464
460
419
419
430
498
485
456
480
452
482
463
477
479
479
462
482
414
479
452
445
482
480
460
487
452
527
423
477
485
480
459
450
438
483
425
468
495
456
463
460
482
449
418
457
458
465
459
419
475
462
463
456
485
484
457
479
480
481
454
440
449
466
431
485
480
476
462
480
500
461
461
457
455
463
461
460
478
456
461
460
453
461
457
466
457
482
458
440
450
475
473
439
450
477
425
447
473
486
465
457
422
436
433
463
447
456
461
424
439
442
426
429
444
462
469
456
478
441
466
476
447
484
468
480
470
478
469
484
443
439
439
437
461
461
470
454
470
464
464
460
421
443
445
425
464
459
433
454
589
459
449
529
410
455
466
438
472
477
475
482
447
480
468
488
464
466
467
461
472
462
442
421
440
460
460
434
473
459
471
464
450
481
469
487
471
477
425
453
451
486
471
479
474
487
468
482
459
459
468
468
445
458
470
463
479
466
468
460
445
462
435
421
443
489
460
484
480
483
463
478
455
480
460
487
479
481
464
483
502
433
451
460
457
462
462
459
480
462
460
467
454
457
463
462
513
482
458
489
453
480
461
484
489
486
459
480
457
484
464
479
497
434
421
452
456
419
458
461
461
465
452
429
480
451
421
439
454
437
447
463
484
460
459
453
426
463
462
436
466
442
442
459
497
477
464
484
446
449
463
484
485
489
421
476
456
485
461
436
511
465
458
463
454
465
422
422
440
459
463
463
457
460
460
465
500
489
461
483
483
482
464
450
437
479
463
483
482
484
461
489
479
460
469
465
444
457
431
458
478
467
467
464
432
426
449
459
458
482
469
487
471
479
471
485
454
487
470
481
472
484
473
478
449
466
468
462
472
462
473
424
440
460
471
463
471
460
471
464
467
484
471
478
449
486
469
482
473
482
471
483
446
481
470
486
590
467
454
514
438
463
468
455
449
459
470
462
445
427
461
427
464
483
469
438
446
483
468
478
472
476
427
476
443
433
469
483
457
419
454
463
447
438
423
447
478
465
466
428
430
426
421
437
430
480
467
484
439
439
468
485
449
482
471
476
476
485
465
448
448
465
458
457
456
460
461
456
480
462
462
464
443
426
460
463
499
440
457
473
448
486
460
480
450
476
424
477
482
480
456
486
481
458
463
463
481
459
460
464
458
442
438
457
481
465
459
460
492
479
461
484
440
440
458
441
482
483
464
442
446
484
463
479
483
480
460
476
455
486
459
482
476
476
465
512
418
421
446
464
484
449
447
445
449
452
448
443
461
441
448
413
411
419
421
428
489
463
446
469
444
466
449
467
466
465
449
464
448
466
445
464
480
414
437
450
458
418
440
406
441
411
450
410
419
424
407
435
406
461
423
446
408
461
430
420
413
430
456
429
440
463
455
464
443
417
435
422
450
411
441
416
421
424
453
448
447
443
455
465
414
448
424
441
436
464
454
467
445
464
456
464
424
448
413
454
449
442
454
448
443
443
454
449
457
444
457
443
438
450
450
447
575
468
453
469
452
460
459
464
444
469
451
466
452
466
455
461
452
441
455
444
441
444
455
448
453
446
455
443
441
450
453
442
457
466
457
462
440
468
451
464
451
463
457
467
445
466
454
467
451
452
453
445
448
446
458
442
442
405
439
415
451
443
455
444
469
458
414
458
428
441
415
453
442
549
424
479
448
443
431
428
465
403
440
415
462
426
420
444
452
446
446
445
458
446
449
442
476
467
447
463
462
465
446
462
448
465
446
471
458
463
449
467
487
412
430
440
449
449
441
427
433
443
447
449
447
445
450
445
635
443
427
450
474
409
407
426
425
432
447
447
460
448
447
444
484
464
449
466
452
469
444
473
423
461
449
463
452
471
445
466
491
448
449
445
448
452
446
450
457
444
450
449
449
447
445
450
486
422
444
467
439
427
439
468
446
466
449
468
462
466
447
469
464
405
457
449
440
445
417
441
420
440
422
427
420
423
410
425
408
440
429
440
441
447
430
442
434
432
420
464
414
429
443
465
445
453
451
449
450
446
459
442
441
446
457
451
417
440
456
446
454
468
457
465
440
471
456
465
452
463
456
469
441
468
455
471
579
418
429
457
414
407
430
443
442
444
450
452
451
442
455
446
453
467
454
461
412
457
455
463
452
461
453
468
440
460
413
463
418
437
454
419
429
408
446
446
458
447
426
429
438
447
453
446
447
463
455
468
455
463
453
467
446
465
455
464
449
470
452
463
446
448
451
446
448
445
448
403
434
429
409
435
413
431
413
450
435
455
414
445
435
459
416
464
428
433
425
447
426
453
428
444
438
434
445
446
460
446
447
446
451
449
447
444
427
410
407
404
451
453
449
466
450
465
444
449
436
465
451
465
445
469
448
463
461
428
437
420
449
469
445
465
457
462
450
439
405
452
410
467
442
437
449
444
461
446
444
445
446
444
447
447
459
445
449
448
476
462
448
449
416
451
407
466
453
436
432
466
458
467
453
462
484
439
449
438
442
419
452
466
456
463
465
456
482
464
434
441
464
481
471
477
446
487
466
482
474
477
472
481
445
480
466
486
464
465
467
460
476
461
472
455
446
459
467
456
447
460
468
465
413
439
467
471
448
479
469
485
453
450
425
476
474
464
442
478
463
422
463
464
534
405
410
421
444
450
451
446
448
411
453
417
546
431
455
465
439
465
452
468
417
462
457
461
444
468
453
465
445
444
454
446
449
446
455
447
442
407
451
417
415
425
408
426
447
468
452
463
438
437
455
463
437
465
452
470
454
464
453
468
452
447
453
443
439
443
456
445
450
446
452
448
441
443
453
447
466
465
448
465
462
462
448
469
407
455
408
449
434
440
434
460
483
441
449
445
451
443
445
447
462
447
446
443
449
448
448
417
435
422
438
431
447
466
446
460
460
445
421
468
447
446
425
437
466
444
450
444
460
446
447
433
411
428
420
449
458
442
447
447
452
449
451
445
431
433
435
416
409
443
447
448
459
442
444
446
486
466
451
463
447
469
409
458
458
462
447
465
448
467
443
427
481
442
449
446
447
443
451
446
463
448
445
445
436
419
441
446
476
469
446
428
461
455
415
469
450
466
445
420
460
465
446
463
465
447
456
442
424
425
454
447
452
441
459
408
404
431
415
442
448
469
451
467
453
440
434
461
446
465
452
468
451
461
456
468
441
446
450
451
453
441
455
447
446
448
453
445
450
446
420
434
408
462
422
423
406
453
409
469
447
435
455
422
405
455
407
465
520
441
426
432
450
446
447
412
446
417
440
446
454
445
455
441
449
462
457
461
404
465
451
473
455
465
455
461
416
457
452
465
455
447
457
442
438
449
452
446
452
443
455
445
464
459
470
462
463
483
465
481
446
514
469
477
460
453
472
481
446
479
466
486
459
460
461
464
479
456
464
460
460
463
458
460
479
465
463
456
496
476
465
481
455
480
437
466
481
484
464
489
456
485
458
479
510
461
461
456
455
463
461
459
479
456
462
460
454
460
458
466
496
485
462
479
481
480
460
476
451
481
460
487
479
476
465
482
457
478
458
485
480
477
465
482
461
484
426
467
453
470
456
442
488
428
436
425
434
447
434
460
486
463
458
458
539
421
411
418
439
444
430
465
453
427
449
464
448
462
448
466
459
466
445
467
483
447
448
445
430
410
406
422
461
439
449
443
451
445
443
452
443
464
453
471
421
441
407
458
449
468
454
464
450
467
409
460
445
445
453
449
442
445
453
447
460
446
455
443
439
446
454
443
451
469
453
463
442
468
453
464
444
434
455
466
438
465
452
473
450
446
456
443
457
447
453
443
443
441
457
446
452
443
453
449
577
468
446
516
406
459
442
422
448
465
455
471
439
468
454
471
452
447
457
409
442
412
440
418
423
406
444
413
442
416
458
447
433
424
441
472
451
464
456
468
409
469
425
450
452
466
451
427
422
441
454
451
440
446
456
446
457
450
430
426
441
449
456
444
468
470
447
467
462
470
448
465
449
464
446
468
464
466
433
441
452
435
449
447
449
450
446
446
459
448
447
446
453
447
447
454
450
453
447
468
451
465
446
469
463
469
451
463
449
472
446
470
478
444
420
448
445
419
449
447
454
449
444
448
460
446
451
447
627
448
429
423
447
406
407
430
451
445
446
429
432
447
446
444
479
467
448
468
451
462
451
466
463
426
414
439
426
468
444
441
461
419
436
444
410
441
450
442
445
414
429
424
444
408
433
418
484
468
443
465
458
459
413
446
419
437
433
427
452
459
408
465
466
441
456
447
443
447
451
433
431
423
439
411
433
406
444
412
433
438
453
469
451
459
456
466
444
470
451
466
454
442
434
461
445
449
453
444
452
443
456
443
439
447
449
450
453
442
454
446
453
465
456
461
440
466
431
438
425
452
452
472
442
463
456
467
579
445
451
510
413
410
449
446
442
447
453
451
452
441
459
448
454
467
455
467


==> data/monitor.csv <==
0.734 1022
1.75 1016
2.765 1015
3.337 572
3.89 553
4.808 918
5.625 817
6.546 921
7.608 1062
9.023 1415
10.084 1061
10.825 741
11.643 818
12.612 969
13.56 948
14.421 861
15.22 799
15.962 742
16.423 461
16.744 321
17.165 421
18.095 930
18.971 876
19.862 891
20.597 735
21.148 551
21.917 769
22.387 470
22.901 514
23.446 545
24.205 759
24.72 515
25.297 577
25.889 592
26.405 516
26.951 546
27.508 557
28.002 494
28.549 547
29.849 1300
30.488 639
30.885 397
31.5 615
32.058 558
32.583 525
33.103 520
33.594 491
34.124 530
34.776 652
35.269 493
35.726 457
36.631 905
37.162 531
37.694 532
38.777 1083
39.488 711
40.274 786
41.081 807
41.512 431
42.035 523
42.599 564
43.134 535
43.638 504
44.573 935
45.578 1005
46.492 914
47.301 809
47.929 628
48.441 512
49.176 735
49.794 618
50.294 500
51.027 733
51.804 777
52.263 459
52.773 510
53.363 590
53.93 567
54.387 457
54.877 490
55.797 920
56.672 875
57.382 710
58.324 942
58.853 529
59.232 379
59.775 543
61.063 1288
61.718 655
62.452 734
63.278 826
63.986 708
65.007 1021
65.684 677
66.423 739
67.237 814
67.958 721
68.92 962
69.772 852
70.615 843
72.18 1565
72.888 708
74.071 1183
74.976 905
75.912 936
76.852 940
77.8 948
78.861 1061
79.812 951
80.799 987
81.404 605
82.448 1044
83.392 944
84.822 1430
85.59 768
86.21 620
87.06 850
87.736 676
88.5 764
89.221 721
90.191 970
90.868 677
91.326 458
91.886 560
92.672 786
93.07 398
93.612 542
94.225 613
94.836 611
95.418 582
95.984 566
96.412 428
97.315 903
98.184 869
98.744 560
99.127 383
100.044 917
100.862 818
101.644 782
102.129 485
103.007 878
103.555 548
104.112 557
104.572 460
105.073 501
105.732 659
106.422 690
106.932 510
107.594 662
108.121 527
108.533 412
109.301 768
109.998 697
110.512 514
111.428 916
112.33 902
112.872 542
113.749 877
114.272 523
114.818 546
115.545 727
116.223 678
116.63 407
117.216 586
118.007 791
118.675 668
119.383 708
120.149 766
120.666 517
121.19 524
121.812 622
122.298 486
122.65 352
123.337 687
124.716 1379
125.643 927
126.158 515
126.758 600
127.098 340
127.55 452
127.963 413
128.261 298
128.838 577
129.276 438
129.69 414
130.213 523
130.884 671
131.307 423
132.1 793
132.85 750
133.597 747
134.765 1168
135.596 831
136.556 960
137.358 802
138.516 1158
139.575 1059
140.693 1118
141.606 913
142.517 911
143.745 1228
144.604 859
145.648 1044
146.935 1287
147.892 957
148.595 703
149.394 799
150.574 1180
151.65 1076
152.696 1046
153.775 1079
154.465 690
155.102 637
156.29 1188
156.994 704
157.694 700
158.785 1091
159.897 1112
160.603 706
161.411 808
162.179 768
163.173 994
164.038 865
165.189 1151
166.024 835
166.646 622
167.061 415
167.468 407
167.747 279
168.467 720
168.876 409
169.511 635
170.287 776
170.969 682
171.36 391
171.898 538
172.513 615
173.006 493
173.612 606
174.14 528
174.851 711
175.469 618
176.027 558
176.788 761
177.485 697
178.113 628
178.817 704
179.696 879
180.449 753
180.981 532
181.538 557
182.055 517
182.478 423
183.061 583
183.815 754
184.546 731
185.115 569
185.761 646
186.528 767
187.73 1202
188.488 758
189.119 631
190.021 902
191.005 984
191.48 475
192.003 523
192.502 499
193.21 708
193.89 680
194.266 376
194.935 669
195.385 450
196.191 806
197.254 1063
198.418 1164
198.921 503
199.417 496
200.497 1080
201.07 573
201.539 469
202.137 598
202.944 807
203.691 747
204.105 414
204.694 589
205.786 1092
206.714 928
207.977 1263
208.729 752
209.728 999
210.476 748
211.548 1072
212.464 916
213.21 746
213.848 638
214.499 651
215.487 988
216.394 907
217.408 1014
218.985 1577
220.01 1025
220.844 834
221.886 1042
223.039 1153
223.536 497
224.162 626
224.999 837
225.91 911
227.127 1217
227.675 548
228.602 927
229.545 943
230.309 764
231.32 1011
232.306 986
233.001 695
233.736 735
234.47 734
235.377 907
236.4 1023
237.454 1054
238.601 1147
239.66 1059
240.83 1170
241.287 457
241.84 553
242.211 371
242.841 630
243.274 433
243.649 375
244.216 567
244.684 468
245.176 492
245.738 562
246.271 533
247.127 856
247.476 349
248.001 525
248.511 510
249.044 533
250.082 1038
250.603 521
251.065 462
251.821 756
252.296 475
253.121 825
253.534 413
254.118 584
254.788 670
255.368 580
255.946 578
256.419 473
257.006 587
257.949 943
258.65 701
259.25 600
259.764 514
260.288 524
261.435 1147
262.092 657
262.698 606
263.474 776
264.404 930
264.962 558
265.555 593
266.1 545
266.684 584
267.185 501
267.87 685
268.621 751
269.307 686
270.079 772
270.594 515
271.704 1110
272.376 672
273.06 684
273.936 876
274.592 656
275.369 777
275.917 548
276.544 627
277.47 926
277.902 432
278.347 445
278.802 455
279.33 528
280.027 697
280.518 491
280.794 276
281.887 1093
282.777 890
283.275 498
284.103 828
285.014 911
285.989 975
286.883 894
287.533 650
287.907 374
289.003 1096
289.69 687
290.187 497
290.743 556
291.675 932
292.605 930
293.142 537
293.687 545
294.336 649
295.022 686
295.483 461
296.072 589
296.684 612
297.22 536
297.945 725
298.443 498
299.435 992
299.941 506
300.446 505
300.979 533
301.318 339
302.177 859
303.449 1272
304.073 624
304.567 494
305.028 461
305.495 467
306.239 744
306.706 467
307.198 492
307.884 686
308.234 350
308.881 647
309.555 674
310.414 859
311.356 942
312.142 786
312.52 378
312.973 453
313.85 877
314.251 401
314.643 392
315.393 750
315.804 411
316.229 425
316.695 466
317.286 591
318.033 747
318.805 772
319.154 349
319.771 617
320.682 911
321.341 659
321.822 481
322.511 689
323.232 721
323.931 699
324.433 502
324.985 552
325.456 471
325.996 540
326.459 463
327.011 552
327.843 832
328.33 487
328.822 492
329.338 516
330.023 685
330.811 788
331.472 661
332.234 762
333.222 988
334.73 1508
335.426 696
335.801 375
336.593 792
337.061 468
337.446 385
337.983 537
338.344 361
338.835 491
339.345 510
339.982 637
340.665 683
341.214 549
341.713 499
342.292 579
342.909 617
343.832 923
344.312 480
345.44 1128
345.958 518
346.637 679
347.56 923
348.509 949
349.126 617
349.746 620
350.313 567
350.753 440
351.574 821
351.982 408
352.275 293
352.789 514
353.408 619
354.118 710
355.631 1513
356.63 999
357.623 993
358.576 953
359.53 954
360.594 1064
361.717 1123
362.696 979
363.913 1217
364.895 982
366.127 1232
367.071 944
367.936 865
368.622 686
369.316 694
370.144 828
370.693 549
376.007 5314
376.872 865
377.698 826
378.689 991
379.98 1291
381.049 1069
381.956 907
382.905 949
383.762 857
384.802 1040
385.675 873
387.046 1371
387.957 911
388.965 1008
389.721 756
390.863 1142
391.399 536
391.771 372
392.359 588
393.062 703
393.591 529
394.08 489
394.497 417
395.025 528
395.63 605
396.398 768
396.89 492
397.267 377
397.838 571
398.376 538
398.789 413
399.495 706
400.595 1100
401.325 730
402.076 751
402.68 604
403.215 535
403.816 601
404.394 578
405.067 673
405.593 526
406.332 739
407.059 727
407.593 534
407.978 385
408.47 492
409 530
409.382 382
410.096 714
410.798 702
412.108 1310
413.198 1090
413.93 732
414.443 513
414.917 474
415.489 572
415.97 481
416.503 533
417.202 699
417.89 688
418.922 1032
419.427 505
419.911 484
420.382 471
421.069 687
421.6 531
422.484 884
423.018 534
423.809 791
424.381 572
424.844 463
425.663 819
426.48 817
426.945 465
427.553 608
428.444 891
429.45 1006
430.492 1042
431.531 1039
432.522 991
433.507 985
434.408 901
435.178 770
436.382 1204
437.282 900
438.038 756
438.599 561
439.382 783
440.174 792
440.854 680
441.455 601
442.992 1537
444.065 1073
444.814 749
445.571 757
446.573 1002
446.98 407
447.832 852
448.895 1063
449.843 948
450.763 920
451.581 818
452.361 780
452.923 562
454.499 1576
455.227 728
455.931 704
457.014 1083
457.758 744
458.6 842
459.691 1091
460.295 604
460.872 577
461.78 908
463.034 1254
464.336 1302
465.112 776
465.431 319
465.875 444
466.166 291
466.626 460
467.057 431
467.521 464
467.877 356
468.381 504
468.812 431
469.515 703
470.212 697
470.952 740
471.336 384
472.27 934
473.081 811
473.586 505
474.463 877
475.269 806
475.804 535
476.204 400
477.097 893
478.132 1035
479.248 1116
479.807 559
480.311 504
480.863 552
481.598 735
482.3 702
483.058 758
483.585 527
484.5 915
485.17 670
485.899 729
486.276 377
487.048 772
487.752 704
488.432 680
488.962 530
489.615 653
490.149 534
490.653 504
491.205 552
491.99 785
492.695 705
493.216 521
493.627 411
494.082 455
494.575 493
495.977 1402
497.001 1024
497.727 726
498.516 789
499.031 515
499.507 476
500.111 604
500.407 296
500.86 453
501.298 438
501.76 462
502.087 327
502.698 611
503.033 335
503.858 825
504.995 1137
506.012 1017
507.007 995
507.551 544
508.347 796
509.137 790
510.129 992
510.973 844
511.602 629
512.487 885
513.34 853
513.956 616
514.611 655
515.403 792
516.949 1546
517.916 967
519.034 1118
520.066 1032
521.21 1144
522.255 1045
523.179 924
524.089 910
524.666 577
525.868 1202
526.48 612
527.834 1354
528.843 1009
529.574 731
530.149 575
531.173 1024
532.057 884
533.048 991
534.009 961
535.059 1050
535.867 808
536.569 702
537.434 865
538.472 1038
539.152 680
539.794 642
540.18 386
540.765 585
541.405 640
542.221 816
542.642 421
542.959 317
543.881 922
544.793 912
545.463 670
545.901 438
546.858 957
547.352 494
548.407 1055
549.09 683
549.689 599
550.225 536
550.788 563
551.357 569
551.917 560
552.45 533
553.382 932
553.73 348
554.572 842
555.574 1002
556.078 504
556.454 376
557.212 758
557.804 592
558.865 1061
559.682 817
560.425 743
560.91 485
561.706 796
562.217 511
562.706 489
563.535 829
564.124 589
564.615 491
565.256 641
565.771 515
566.408 637
567.125 717
567.993 868
568.912 919
570.113 1201
570.659 546
571.253 594
571.74 487
572.277 537
572.793 516
573.255 462
573.809 554
574.164 355
574.647 483
575.286 639
575.641 355
576.049 408
576.564 515
576.951 387
577.222 271
577.589 367
578.036 447
578.598 562
579.571 973
580.038 467
580.553 515
581.412 859
582.071 659
582.875 804
583.735 860
584.36 625
584.855 495
585.256 401
585.717 461
586.188 471
586.995 807
587.633 638
588.005 372
588.418 413
588.956 538
589.619 663
590.335 716
591.113 778
591.639 526
592.259 620
593.016 757
593.766 750
594.376 610
594.857 481
595.228 371
595.74 512
596.118 378
596.956 838
597.521 565
598.202 681
598.948 746
599.451 503
599.881 430
601.081 1200
601.763 682
602.305 542
603.014 709
603.593 579
604.096 503
604.993 897
605.864 871
606.752 888
607.435 683
607.821 386
608.4 579
609.049 649
609.61 561
610.565 955
611.072 507
611.793 721
612.331 538
612.778 447
613.24 462
613.868 628
614.55 682
615.435 885
616.113 678
616.971 858
617.833 862
618.657 824
619.263 606
619.93 667
620.961 1031
622.457 1496
623.385 928
624.29 905
625.038 748
625.609 571
626.226 617
626.903 677
627.648 745
628.553 905
629.522 969
630.441 919
631.317 876
632.051 734
633.183 1132
633.964 781
634.963 999
635.801 838
636.516 715
637.337 821
638.167 830
639.185 1018
640.388 1203
641.543 1155
642.632 1089
643.736 1104
644.449 713
645.141 692
646.277 1136
647.341 1064
648.057 716
648.623 566
649.143 520
650.028 885
650.509 481
651.087 578
651.386 299
651.801 415
652.341 540
652.796 455
653.729 933
654.118 389
654.885 767
655.445 560
655.994 549
656.464 470
657.028 564
657.787 759
658.151 364
658.794 643
659.2 406
659.739 539
660.603 864
661.138 535
662.086 948
662.94 854
663.971 1031
664.516 545
665.11 594
665.715 605
666.427 712
666.935 508
667.481 546
668.176 695
668.789 613
669.746 957
670.355 609
670.954 599
671.363 409
671.897 534
672.404 507
672.932 528
673.52 588
674.791 1271
675.412 621
675.783 371
676.448 665
676.972 524
677.774 802
678.171 397
678.856 685
679.281 425
679.815 534
680.376 561
680.75 374
681.233 483
681.765 532
682.268 503
682.649 381
683.161 512
683.647 486
684.346 699
685.735 1389
686.137 402
686.77 633
687.181 411
687.563 382
688.129 566
688.535 406
689.013 478
689.596 583
689.987 391
690.874 887
691.968 1094
692.894 926
693.935 1041
694.87 935
696.164 1294
696.959 795
697.856 897
698.822 966
699.551 729
700.227 676
700.983 756
702.099 1116
702.949 850
703.774 825
704.642 868
705.047 405
706.934 1887
707.913 979
709.19 1277
710.219 1029
711.021 802
711.399 378
712.216 817
713.393 1177
714.318 925
715.329 1011
717.054 1725
717.808 754
718.811 1003
719.824 1013


==> data/probe.csv <==
cycles evicted cached
21 5 42
42 6 233
63 133 125
84 24 151
105 27 1287
126 31 1029
147 292 537
168 534 586
189 247 1059
210 230 109761
231 316 5580
252 374 7930
273 428 6082
294 1456 3533
315 1147 2625
336 1335 2150
357 3240 2015
378 3826 2126
399 3217 1282618
420 2419 8487668
441 2051 71105
462 1763 583
483 1632 257
504 2168 305
525 2366 1057
546 2087 1623
567 27936 1506
588 5497517 892
609 3569848 437
630 181420 331
651 31980 205
672 8138 205
693 4134 127
714 4510 102
735 4525 81
756 4693 84
777 3342 83
798 3323 72
819 2718 60
840 4801 56
861 2238 47
882 3013 38
903 2551 27
924 2793 42
945 2918 31
966 13806 35
987 40555 37
1008 62911 25
1029 63208 19
1050 76183 25
1071 50583 23
1092 43589 18
1113 17898 18
1134 6892 13
1155 2438 16
1176 2449 15
1197 2274 12
1218 4528 16
1239 9314 16
1260 5524 15
1281 3744 12
1302 5520 15
1323 5517 14
1344 8185 12
1365 6703 15
1386 11363 11
1407 11666 9
1428 13801 13
1449 10244 12
1470 10525 11
1491 6495 9
1512 5723 7
1533 3061 14
1554 2712 14
1575 1070 13
1596 469 14
1617 369 14
1638 442 9
1659 378 9
1680 382 15
1701 333 13
1722 524 13
1743 402 17
1764 496 14
1785 375 13
1806 352 14
1827 270 11
1848 339 5
1869 306 7
1890 363 6
1911 254 11
1932 218 7
1953 186 5
1974 215 7
1995 185 4
2016 193 2
2037 128 4
2058 167 5
2079 178 2
2100 190 2
2121 134 5
2142 161 5
2163 103 2
2184 165 4
2205 119 3
2226 101 3
2247 65 0
2268 107 1
2289 86 0
2310 141 3
2331 118 2
2352 127 3
2373 118 0
2394 116 3




==> data/trace.key1.csv <==
59 1
140 1
213 1
359 1
442 1
520 1
620 1
698 1
761 1
1071 1
1244 1
1358 1
1506 1
1583 1
1725 1
1811 1
1912 1
1998 1
2065 1
2136 1
2219 1
2330 1
2403 1
2478 1
2553 1
2666 1
2851 1
2993 1
3073 1
3148 1
3258 1
3445 1
3518 1
3596 1
3815 1
3892 1
3970 1


==> data/trace.keylabel.csv <==
59 1.0 1
140 1.0 1
213 1.0 1
266 0 0 
301 0 0
359 1.0 1
442 1.0 1
520 1.0 1
573 0 0
620 1.0 1 
698 1.0 1
761 1.0 1
814 0 0 
849 0 0
884 0 0
919 0 0
954 0 0
989 0 0
1024 0 0
1071 1.0 1
1124 0 0
1159 0 0
1194 0 0
1244 1.0 1
1297 0 0
1358 1.0 1
1411 0 0
1446 0 0
1506 1.0 1
1583 1.0 1
1636 0 0
1671 0 0
1725 1.0 1
1811 1.0 1
1864 0 0
1912 1.0 1
1998 1.0 1
2065 1.0 1
2136 1.0 1
2219 1.0 1
2272 0 0
2330 1.0 1
2403 1.0 1
2478 1.0 1
2553 1.0 1
2606 0 0
2666 1.0 1
2719 0 0
2754 0 0
2789 0 0
2851 1.0 1
2904 0 0
2939 0 0
2993 1.0 1
3073 1.0 1
3148 1.0 1
3201 0 0
3258 1.0 1
3311 0 0
3346 0 0
3381 0 0
3445 1.0 1
3518 1.0 1
3596 1.0 1
3649 0 0
3684 0 0
3719 0 0
3754 0 0
3815 1.0 1
3892 1.0 1
3970 1.0 1


==> data/trace.orig.csv <==
0.733999999997 1022
1.75 1016
2.765 1015
3.337 572
3.89 553
4.808 918
5.625 817
6.546 921
7.60799999999 1062
9.023 1415
10.084 1061
10.825 741
11.643 818
12.612 969
13.56 948
14.421 861
15.22 799
15.962 742
16.423 461
16.744 321
17.165 421
18.095 930
18.971 876
19.862 891
20.597 735
21.148 551
21.917 769
22.387 470
22.901 514
23.446 545
24.205 759
24.72 515
25.297 577
25.889 592
26.405 516
26.951 546
27.508 557
28.002 494
28.549 547
29.849 1300
30.488 639
30.885 397
31.5 615
32.058 558
32.583 525
33.103 520
33.594 491
34.124 530
34.776 652
35.269 493
35.726 457
36.631 905
37.162 531
37.694 532
38.777 1083
39.488 711
40.274 786
41.081 807
41.512 431
42.035 523
42.599 564
43.134 535
43.638 504
44.573 935
45.578 1005
46.492 914
47.301 809
47.929 628
48.441 512
49.176 735
49.794 618
50.294 500
51.027 733
51.804 777
52.263 459
52.773 510
53.363 590
53.93 567
54.387 457
54.877 490
55.797 920
56.672 875
57.382 710
58.324 942
58.853 529
59.232 379
59.775 543
61.063 1288
61.718 655
62.452 734
63.278 826
63.986 708
65.007 1021
65.684 677
66.423 739
67.237 814
67.958 721
68.92 962
69.772 852
70.615 843
72.18 1565
72.888 708
74.071 1183
74.976 905
75.912 936
76.852 940
77.8 948
78.861 1061
79.812 951
80.799 987
81.404 605
82.448 1044
83.392 944
84.822 1430
85.59 768
86.21 620
87.06 850
87.736 676
88.5 764
89.221 721
90.191 970
90.868 677
91.326 458
91.886 560
92.672 786
93.07 398
93.612 542
94.225 613
94.836 611
95.418 582
95.984 566
96.412 428
97.315 903
98.184 869
98.744 560
99.127 383
100.044 917
100.862 818
101.644 782
102.129 485
103.007 878
103.555 548
104.112 557
104.572 460
105.073 501
105.732 659
106.422 690
106.932 510
107.594 662
108.121 527
108.533 412
109.301 768
109.998 697
110.512 514
111.428 916
112.33 902
112.872 542
113.749 877
114.272 523
114.818 546
115.545 727
116.223 678
116.63 407
117.216 586
118.007 791
118.675 668
119.383 708
120.149 766
120.666 517
121.19 524
121.812 622
122.298 486
122.65 352
123.337 687
124.716 1379
125.643 927
126.158 515
126.758 600
127.098 340
127.55 452
127.963 413
128.261 298
128.838 577
129.276 438
129.69 414
130.213 523
130.884 671
131.307 423
132.1 793
132.85 750
133.597 747
134.765 1168
135.596 831
136.556 960
137.358 802
138.516 1158
139.575 1059
140.693 1118
141.606 913
142.517 911
143.745 1228
144.604 859
145.648 1044
146.935 1287
147.892 957
148.595 703
149.394 799
150.574 1180
151.65 1076
152.696 1046
153.775 1079
154.465 690
155.102 637
156.29 1188
156.994 704
157.694 700
158.785 1091
159.897 1112
160.603 706
161.411 808
162.179 768
163.173 994
164.038 865
165.189 1151
166.024 835
166.646 622
167.061 415
167.468 407
167.747 279
168.467 720
168.876 409
169.511 635
170.287 776
170.969 682
171.36 391
171.898 538
172.513 615
173.006 493
173.612 606
174.14 528
174.851 711
175.469 618
176.027 558
176.788 761
177.485 697
178.113 628
178.817 704
179.696 879
180.449 753
180.981 532
181.538 557
182.055 517
182.478 423
183.061 583
183.815 754
184.546 731
185.115 569
185.761 646
186.528 767
187.73 1202
188.488 758
189.119 631
190.021 902
191.005 984
191.48 475
192.003 523
192.502 499
193.21 708
193.89 680
194.266 376
194.935 669
195.385 450
196.191 806
197.254 1063
198.418 1164
198.921 503
199.417 496
200.497 1080
201.07 573
201.539 469
202.137 598
202.944 807
203.691 747
204.105 414
204.694 589
205.786 1092
206.714 928
207.977 1263
208.729 752
209.728 999
210.476 748
211.548 1072
212.464 916
213.21 746
213.848 638
214.499 651
215.487 988
216.394 907
217.408 1014
218.985 1577
220.01 1025
220.844 834
221.886 1042
223.039 1153
223.536 497
224.162 626
224.999 837
225.91 911
227.127 1217
227.675 548
228.602 927
229.545 943
230.309 764
231.32 1011
232.306 986
233.001 695
233.736 735
234.47 734
235.377 907
236.4 1023
237.454 1054
238.601 1147
239.66 1059
240.83 1170
241.287 457
241.84 553
242.211 371
242.841 630
243.274 433
243.649 375
244.216 567
244.684 468
245.176 492
245.738 562
246.271 533
247.127 856
247.476 349
248.001 525
248.511 510
249.044 533
250.082 1038
250.603 521
251.065 462
251.821 756
252.296 475
253.121 825
253.534 413
254.118 584
254.788 670
255.368 580
255.946 578
256.419 473
257.006 587
257.949 943
258.65 701
259.25 600
259.764 514
260.288 524
261.435 1147
262.092 657
262.698 606
263.474 776
264.404 930
264.962 558
265.555 593
266.1 545
266.684 584
267.185 501
267.87 685
268.621 751
269.307 686
270.079 772
270.594 515
271.704 1110
272.376 672
273.06 684
273.936 876
274.592 656
275.369 777
275.917 548
276.544 627
277.47 926
277.902 432
278.347 445
278.802 455
279.33 528
280.027 697
280.518 491
280.794 276
281.887 1093
282.777 890
283.275 498
284.103 828
285.014 911
285.989 975
286.883 894
287.533 650
287.907 374
289.003 1096
289.69 687
290.187 497
290.743 556
291.675 932
292.605 930
293.142 537
293.687 545
294.336 649
295.022 686
295.483 461
296.072 589
296.684 612
297.22 536
297.945 725
298.443 498
299.435 992
299.941 506
300.446 505
300.979 533
301.318 339
302.177 859
303.449 1272
304.073 624
304.567 494
305.028 461
305.495 467
306.239 744
306.706 467
307.198 492
307.884 686
308.234 350
308.881 647
309.555 674
310.414 859
311.356 942
312.142 786
312.52 378
312.973 453
313.85 877
314.251 401
314.643 392
315.393 750
315.804 411
316.229 425
316.695 466
317.286 591
318.033 747
318.805 772
319.154 349
319.771 617
320.682 911
321.341 659
321.822 481
322.511 689
323.232 721
323.931 699
324.433 502
324.985 552
325.456 471
325.996 540
326.459 463
327.011 552
327.843 832
328.33 487
328.822 492
329.338 516
330.023 685
330.811 788
331.472 661
332.234 762
333.222 988
334.73 1508
335.426 696
335.801 375
336.593 792
337.061 468
337.446 385
337.983 537
338.344 361
338.835 491
339.345 510
339.982 637
340.665 683
341.214 549
341.713 499
342.292 579
342.909 617
343.832 923
344.312 480
345.44 1128
345.958 518
346.637 679
347.56 923
348.509 949
349.126 617
349.746 620
350.313 567
350.753 440
351.574 821
351.982 408
352.275 293
352.789 514
353.408 619
354.118 710
355.631 1513
356.63 999
357.623 993
358.576 953
359.53 954
360.594 1064
361.717 1123
362.696 979
363.913 1217
364.895 982
366.127 1232
367.071 944
367.936 865
368.622 686
369.316 694
370.144 828
370.693 549
376.007 5314
376.872 865
377.698 826
378.689 991
379.98 1291
381.049 1069
381.956 907
382.905 949
383.762 857
384.802 1040
385.675 873
387.046 1371
387.957 911
388.965 1008
389.721 756
390.863 1142
391.399 536
391.771 372
392.359 588
393.062 703
393.591 529
394.08 489
394.497 417
395.025 528
395.63 605
396.398 768
396.89 492
397.267 377
397.838 571
398.376 538
398.789 413
399.495 706
400.595 1100
401.325 730
402.076 751
402.68 604
403.215 535
403.816 601
404.394 578
405.067 673
405.593 526
406.332 739
407.059 727
407.593 534
407.978 385
408.47 492
409.0 530
409.382 382
410.096 714
410.798 702
412.108 1310
413.198 1090
413.93 732
414.443 513
414.917 474
415.489 572
415.97 481
416.503 533
417.202 699
417.89 688
418.922 1032
419.427 505
419.911 484
420.382 471
421.069 687
421.6 531
422.484 884
423.018 534
423.809 791
424.381 572
424.844 463
425.663 819
426.48 817
426.945 465
427.553 608
428.444 891
429.45 1006
430.492 1042
431.531 1039
432.522 991
433.507 985
434.408 901
435.178 770
436.382 1204
437.282 900
438.038 756
438.599 561
439.382 783
440.174 792
440.854 680
441.455 601
442.992 1537
444.065 1073
444.814 749
445.571 757
446.573 1002
446.98 407
447.832 852
448.895 1063
449.843 948
450.763 920
451.581 818
452.361 780
452.923 562
454.499 1576
455.227 728
455.931 704
457.014 1083
457.758 744
458.6 842
459.691 1091
460.295 604
460.872 577
461.78 908
463.034 1254
464.336 1302
465.112 776
465.431 319
465.875 444
466.166 291
466.626 460
467.057 431
467.521 464
467.877 356
468.381 504
468.812 431
469.515 703
470.212 697
470.952 740
471.336 384
472.27 934
473.081 811
473.586 505
474.463 877
475.269 806
475.804 535
476.204 400
477.097 893
478.132 1035
479.248 1116
479.807 559
480.311 504
480.863 552
481.598 735
482.3 702
483.058 758
483.585 527
484.5 915
485.17 670
485.899 729
486.276 377
487.048 772
487.752 704
488.432 680
488.962 530
489.615 653
490.149 534
490.653 504
491.205 552
491.99 785
492.695 705
493.216 521
493.627 411
494.082 455
494.575 493
495.977 1402
497.001 1024
497.727 726
498.516 789
499.031 515
499.507 476
500.111 604
500.407 296
500.86 453
501.298 438
501.76 462
502.087 327
502.698 611
503.033 335
503.858 825
504.995 1137
506.012 1017
507.007 995
507.551 544
508.347 796
509.137 790
510.129 992
510.973 844
511.602 629
512.487 885
513.34 853
513.956 616
514.611 655
515.403 792
516.949 1546
517.916 967
519.034 1118
520.066 1032
521.21 1144
522.255 1045
523.179 924
524.089 910
524.666 577
525.868 1202
526.48 612
527.834 1354
528.843 1009
529.574 731
530.149 575
531.173 1024
532.057 884
533.048 991
534.009 961
535.059 1050
535.867 808
536.569 702
537.434 865
538.472 1038
539.152 680
539.794 642
540.18 386
540.765 585
541.405 640
542.221 816
542.642 421
542.959 317
543.881 922
544.793 912
545.463 670
545.901 438
546.858 957
547.352 494
548.407 1055
549.09 683
549.689 599
550.225 536
550.788 563
551.357 569
551.917 560
552.45 533
553.382 932
553.73 348
554.572 842
555.574 1002
556.078 504
556.454 376
557.212 758
557.804 592
558.865 1061
559.682 817
560.425 743
560.91 485
561.706 796
562.217 511
562.706 489
563.535 829
564.124 589
564.615 491
565.256 641
565.771 515
566.408 637
567.125 717
567.993 868
568.912 919
570.113 1201
570.659 546
571.253 594
571.74 487
572.277 537
572.793 516
573.255 462
573.809 554
574.164 355
574.647 483
575.286 639
575.641 355
576.049 408
576.564 515
576.951 387
577.222 271
577.589 367
578.036 447
578.598 562
579.571 973
580.038 467
580.553 515
581.412 859
582.071 659
582.875 804
583.735 860
584.36 625
584.855 495
585.256 401
585.717 461
586.188 471
586.995 807
587.633 638
588.005 372
588.418 413
588.956 538
589.619 663
590.335 716
591.113 778
591.639 526
592.259 620
593.016 757
593.766 750
594.376 610
594.857 481
595.228 371
595.74 512
596.118 378
596.956 838
597.521 565
598.202 681
598.948 746
599.451 503
599.881 430
601.081 1200
601.763 682
602.305 542
603.014 709
603.593 579
604.096 503
604.993 897
605.864 871
606.752 888
607.435 683
607.821 386
608.4 579
609.049 649
609.61 561
610.565 955
611.072 507
611.793 721
612.331 538
612.778 447
613.24 462
613.868 628
614.55 682
615.435 885
616.113 678
616.971 858
617.833 862
618.657 824
619.263 606
619.93 667
620.961 1031
622.457 1496
623.385 928
624.29 905
625.038 748
625.609 571
626.226 617
626.903 677
627.648 745
628.553 905
629.522 969
630.441 919
631.317 876
632.051 734
633.183 1132
633.964 781
634.963 999
635.801 838
636.516 715
637.337 821
638.167 830
639.185 1018
640.388 1203
641.543 1155
642.632 1089
643.736 1104
644.449 713
645.141 692
646.277 1136
647.341 1064
648.057 716
648.623 566
649.143 520
650.028 885
650.509 481
651.087 578
651.386 299
651.801 415
652.341 540
652.796 455
653.729 933
654.118 389
654.885 767
655.445 560
655.994 549
656.464 470
657.028 564
657.787 759
658.151 364
658.794 643
659.2 406
659.739 539
660.603 864
661.138 535
662.086 948
662.94 854
663.971 1031
664.516 545
665.11 594
665.715 605
666.427 712
666.935 508
667.481 546
668.176 695
668.789 613
669.746 957
670.355 609
670.954 599
671.363 409
671.897 534
672.404 507
672.932 528
673.52 588
674.791 1271
675.412 621
675.783 371
676.448 665
676.972 524
677.774 802
678.171 397
678.856 685
679.281 425
679.815 534
680.376 561
680.75 374
681.233 483
681.765 532
682.268 503
682.649 381
683.161 512
683.647 486
684.346 699
685.735 1389
686.137 402
686.77 633
687.181 411
687.563 382
688.129 566
688.535 406
689.013 478
689.596 583
689.987 391
690.874 887
691.968 1094
692.894 926
693.935 1041
694.87 935
696.164 1294
696.959 795
697.856 897
698.822 966
699.551 729
700.227 676
700.983 756
702.099 1116
702.949 850
703.774 825
704.642 868
705.047 405
706.934 1887
707.913 979
709.19 1277
710.219 1029
711.021 802
711.399 378
712.216 817
713.393 1177
714.318 925
715.329 1011
717.054 1725
717.808 754
718.811 1003
719.824 1013
720.77 946
721.938 1168
723.115 1177
724.065 950
724.83 765
725.874 1044
726.417 543
726.952 535
727.879 927
728.626 747
729.034 408
729.471 437
730.081 610
730.755 674
731.277 522
731.782 505
732.636 854
733.289 653
733.817 528
734.416 599
734.969 553
735.647 678
736.163 516
736.84 677
737.815 975
738.37 555
739.079 709
739.818 739
740.357 539
741.068 711
741.611 543
742.093 482
743.131 1038
743.851 720
744.699 848
745.343 644
746.08 737
746.581 501
747.547 966
748.893 1346
749.438 545
750.021 583
750.598 577
751.033 435
751.553 520
751.899 346
752.579 680
753.169 590
753.917 748
754.661 744
755.197 536
755.59 393
756.179 589
756.782 603
757.492 710
758.06 568
759.641 1581
760.231 590
760.883 652
761.557 674
762.06 503
762.556 496
762.979 423
763.269 290
763.696 427
764.264 568
764.829 565
765.133 304
765.793 660
766.596 803
767.421 825
768.487 1066
769.796 1309
770.776 980
771.561 785
772.501 940
773.227 726
773.743 516
774.265 522
775.948 1683
776.956 1008
777.94 984
779.116 1176
780.86 1744
781.433 573
782.208 775
783.555 1347
784.379 824
785.165 786
786.091 926
786.812 721
787.704 892
788.29 586
789.197 907
790.005 808
790.834 829
791.566 732
792.365 799
793.041 676
793.81 769
794.779 969
795.563 784
796.321 758
796.999 678
798.088 1089
799.114 1026
799.909 795
800.802 893
802.062 1260
802.529 467
803.055 526
803.469 414
803.86 391
804.132 272
804.872 740
805.409 537
806.168 759
807.162 994
807.876 714
808.446 570
808.911 465
809.416 505
809.861 445
810.379 518
811.738 1359
812.506 768
813.305 799
813.836 531
814.217 381
814.747 530
815.275 528
815.747 472
816.285 538
816.716 431
817.433 717
818.209 776
818.941 732
819.52 579
819.886 366
820.785 899
822.106 1321
822.76 654
823.203 443
823.591 388
824.176 585
825.17 994
825.708 538
826.408 700
827.166 758
827.558 392
828.139 581
828.741 602
829.299 558
829.712 413
830.106 394
830.77 664
831.173 403
831.932 759
833.508 1576
834.089 581
834.451 362
835.515 1064
836.155 640
836.789 634
837.534 745
837.968 434
838.445 477
838.864 419
839.195 331
839.842 647
840.286 444
840.825 539
841.305 480
841.996 691
843.13 1134
843.743 613
844.267 524
845.091 824
845.917 826
847.018 1101
847.884 866
848.663 779
849.189 526
849.941 752
850.75 809
851.523 773
852.46 937
853.667 1207
854.307 640
854.965 658
855.589 624
856.329 740
856.923 594
857.704 781
858.549 845
859.258 709
859.708 450
860.193 485
860.807 614
861.353 546
862.079 726
862.761 682
863.31 549
864.285 975
864.87 585
865.401 531
866.077 676
866.535 458
867.03 495
867.461 431
867.928 467
868.282 354
869.154 872
870.048 894
870.787 739
871.325 538
872.253 928
873.011 758
873.357 346
873.748 391
874.483 735
875.127 644
875.696 569
876.163 467
877.215 1052
877.818 603
878.442 624
878.998 556
879.561 563
880.067 506
880.487 420
881.435 948
881.949 514
882.411 462
883.391 980
884.111 720
885.392 1281
886.067 675
886.59 523
887.281 691
887.882 601
888.396 514
889.042 646
889.567 525
889.938 371
890.417 479
890.955 538
891.455 500
892.032 577
893.068 1036
893.906 838
894.341 435
895.634 1293
896.496 862
897.348 852
898.027 679
898.549 522
899.074 525
899.888 814
900.548 660
901.056 508
901.564 508
902.07 506
902.602 532
903.14 538
903.661 521
904.418 757
905.268 850
906.522 1254
906.903 381
907.411 508
907.933 522
908.467 534
908.937 470
909.322 385
909.694 372
910.193 499
910.595 402
911.021 426
911.47 449
911.943 473
912.471 528
913.192 721
914.101 909
914.987 886
915.569 582
916.703 1134
917.445 742
918.169 724
918.646 477
919.151 505
919.616 465
920.401 785
921.339 938
922.09 751
922.852 762
923.402 550
924.141 739
924.516 375
925.269 753
925.676 407
926.182 506
927.17 988
927.78 610
928.587 807
929.115 528
929.959 844
930.461 502
931.139 678
931.806 667
932.319 513
932.81 491
933.384 574
933.738 354
934.508 770
934.945 437
935.452 507
935.954 502
936.592 638
937.801 1209
938.576 775
939.103 527
940.117 1014
940.53 413
941.022 492
941.523 501
942.134 611
942.571 437
943.282 711
943.939 657
944.74 801
945.302 562
945.922 620
946.429 507
946.867 438
947.262 395
948.155 893
948.694 539
949.178 484
949.676 498
950.695 1019
951.605 910
952.18 575
952.736 556
953.632 896
954.36 728
954.917 557
955.662 745
956.158 496
956.785 627
957.144 359
958.482 1338
959.225 743
959.599 374
960.525 926
961.046 521
961.871 825
962.538 667
963.198 660
964.08 882
964.568 488
965.264 696
965.954 690
966.481 527
966.872 391
967.446 574
967.949 503
968.595 646
969.421 826
969.901 480
970.402 501
971.208 806
971.679 471
972.22 541
972.951 731
973.437 486
973.939 502
974.574 635
975.045 471
975.556 511
976.226 670
976.988 762
977.842 854
978.213 371
978.791 578
979.552 761
980.306 754
980.877 571
981.672 795
982.088 416
982.618 530
983.394 776
983.914 520
984.507 593
984.982 475
985.541 559
986.343 802
987.035 692
987.56 525
988.167 607
988.875 708
990.416 1541
991.332 916
992.012 680
992.534 522
993.251 717
994.475 1224
994.858 383
995.617 759
996.452 835
997.428 976
998.184 756
998.907 723
999.557 650
1000.753 1196
1001.491 738
1001.864 373
1002.634 770
1003.167 533
1003.771 604
1004.423 652
1004.939 516
1005.442 503
1006.023 581
1006.842 819
1007.537 695
1008.015 478
1008.617 602
1009.205 588
1009.597 392
1010.163 566
1010.87 707
1012.009 1139
1012.512 503
1013.046 534
1013.911 865
1014.416 505
1014.995 579
1015.684 689
1016.194 510
1016.622 428
1017.06 438
1017.365 305
1017.887 522
1018.523 636
1019.043 520
1019.497 454
1020.045 548
1020.573 528
1021.491 918
1022.161 670
1022.652 491
1023.323 671
1023.894 571
1024.389 495
1025.097 708
1026.069 972
1027.017 948
1027.847 830
1028.571 724
1029.312 741
1029.863 551
1030.442 579
1030.94 498
1031.417 477
1032.249 832
1032.772 523
1033.321 549
1034.248 927
1034.778 530
1035.139 361
1035.679 540
1036.514 835
1037.119 605
1037.931 812
1038.675 744
1039.033 358
1039.597 564
1040.187 590
1040.718 531
1041.192 474
1041.724 532
1042.206 482
1043.107 901
1043.699 592
1044.378 679
1044.957 579
1045.751 794
1046.445 694
1047.009 564
1047.692 683
1048.37 678
1049.07 700
1049.445 375
1050.172 727
1050.983 811
1051.86 877
1052.595 735
1053.609 1014
1054.258 649
1054.541 283
1055.106 565
1055.382 276
1055.775 393
1056.278 503
1057.273 995
1058.109 836
1059.156 1047
1060.204 1048
1061.052 848
1061.596 544
1062.525 929
1063.575 1050
1064.339 764
1065.071 732
1065.985 914
1066.841 856
1067.809 968
1068.985 1176
1069.756 771
1070.767 1011
1071.841 1074
1072.485 644
1074.299 1814
1075.468 1169
1076.252 784
1077.085 833
1077.787 702
1078.79 1003
1079.595 805
1080.21 615
1081.168 958
1082.039 871
1082.852 813
1083.62 768
1084.434 814
1085.511 1077
1086.566 1055
1087.528 962
1089.068 1540
1089.697 629
1090.589 892
1091.413 824
1092.285 872
1092.983 698
1093.425 442
1093.834 409
1094.462 628
1095.132 670
1095.704 572
1096.667 963
1097.248 581
1097.829 581
1098.335 506
1098.92 585
1099.612 692
1100.195 583
1100.772 577
1101.632 860
1102.315 683
1102.911 596
1103.892 981
1104.443 551
1105.601 1158
1106.514 913
1106.88 366
1107.431 551
1108.265 834
1109.393 1128
1109.924 531
1110.581 657
1111.282 701
1111.823 541
1112.397 574
1112.9 503
1113.504 604
1114.06 556
1114.675 615
1115.288 613
1115.854 566
1116.698 844
1117.612 914
1118.49 878
1119.185 695
1119.871 686
1120.589 718
1121.222 633
1121.741 519
1122.482 741
1122.996 514
1123.592 596
1124.303 711
1124.837 534
1125.695 858
1126.397 702
1127.819 1422
1128.295 476
1128.682 387
1129.316 634
1129.693 377
1130.116 423
1130.49 374
1130.958 468
1131.453 495
1132.18 727
1132.856 676
1133.516 660
1134.259 743
1134.942 683
1135.629 687
1136.144 515
1136.493 349
1137.493 1000
1137.98 487
1138.654 674
1139.214 560
1139.733 519
1140.11 377
1140.656 546
1141.17 514
1141.709 539
1142.387 678
1142.889 502
1143.531 642
1144.242 711
1144.592 350
1145.081 489
1145.794 713
1146.516 722
1146.96 444
1147.929 969
1148.94 1011
1149.764 824
1150.338 574
1150.831 493
1151.71 879
1152.302 592
1152.836 534
1153.379 543
1153.922 543
1154.955 1033
1155.939 984
1157.053 1114
1157.679 626
1158.627 948
1159.316 689
1159.867 551
1160.704 837
1161.461 757
1162.289 828
1162.759 470
1163.168 409
1164.127 959
1164.451 324
1164.838 387
1165.265 427
1165.762 497
1166.05 288
1166.482 432
1167.169 687
1167.67 501
1168.628 958
1169.245 617
1170.071 826
1170.949 878
1171.546 597
1172.187 641
1172.721 534
1173.345 624
1173.705 360
1174.576 871
1175.187 611
1175.761 574
1176.463 702
1177.118 655
1177.515 397
1178.453 938
1179.574 1121
1180.248 674
1180.925 677
1181.935 1010
1182.623 688
1183.643 1020
1184.549 906
1185.495 946
1185.91 415
1186.414 504
1187.135 721
1187.789 654
1188.29 501
1188.828 538
1190.197 1369
1190.713 516
1191.574 861
1192.288 714
1192.833 545
1193.595 762
1194.487 892
1195.219 732
1195.981 762
1196.557 576
1196.937 380
1197.562 625
1198.477 915
1199.479 1002
1200.542 1063
1201.252 710
1201.895 643
1202.295 400
1202.728 433
1203.206 478
1203.727 521
1204.45 723
1205.205 755
1205.802 597
1206.315 513
1207.068 753
1207.67 602
1208.187 517
1208.556 369
1209.497 941
1211.034 1537
1211.951 917
1212.737 786
1213.262 525
1213.867 605
1214.616 749
1215.099 483
1216.167 1068
1217.256 1089
1218.013 757
1218.544 531
1219.123 579
1219.71 587
1220.516 806
1221.399 883
1221.747 348
1222.553 806
1223.068 515
1223.579 511
1224.28 701
1225.016 736
1225.495 479
1226.064 569
1226.606 542
1227.125 519
1227.707 582
1228.326 619
1229.045 719
1229.752 707
1230.349 597
1231.048 699
1231.4 352
1232.393 993
1232.924 531
1233.444 520
1234.02 576
1234.896 876
1235.568 672
1236.169 601
1236.627 458
1237.075 448
1237.388 313
1237.81 422
1238.464 654
1239.068 604
1239.968 900
1240.962 994
1242.319 1357
1243.082 763
1243.882 800
1244.862 980
1245.799 937
1246.622 823
1247.973 1351
1248.916 943
1249.491 575
1250.619 1128
1251.738 1119
1253.288 1550
1253.881 593
1254.619 738
1255.63 1011
1256.825 1195
1257.705 880
1258.61 905
1259.479 869
1260.245 766
1261.312 1067
1262.223 911
1263.075 852
1264.052 977
1264.79 738
1265.673 883
1266.431 758
1267.473 1042
1268.529 1056
1269.553 1024
1270.532 979
1271.687 1155
1272.471 784
1273.519 1048
1275.013 1494
1275.762 749
1276.19 428
1276.76 570
1277.057 297
1277.688 631
1278.234 546
1278.656 422
1279.403 747
1279.898 495
1280.394 496
1280.984 590
1281.74 756
1282.639 899
1283.525 886
1284.575 1050
1285.228 653
1285.688 460
1286.254 566
1286.756 502
1287.629 873
1288.127 498
1288.656 529
1289.306 650
1290.005 699
1290.536 531
1291.265 729
1291.624 359
1292.507 883
1293.341 834
1293.911 570
1294.882 971
1295.454 572
1295.99 536
1296.456 466
1296.869 413
1297.483 614
1297.844 361
1298.622 778
1299.425 803
1299.886 461
1300.426 540
1301.42 994
1301.891 471
1302.363 472
1302.885 522
1303.553 668
1304.304 751
1304.788 484
1305.166 378
1305.961 795
1306.519 558
1307.076 557
1307.933 857
1308.886 953
1309.468 582
1310.026 558
1310.566 540
1311.022 456
1311.478 456
1311.882 404
1312.542 660
1312.82 278
1313.196 376
1313.595 399
1314.188 593
1314.849 661
1316.181 1332
1316.98 799
1317.446 466
1318.374 928
1319.29 916
1319.964 674
1320.465 501
1321.164 699
1321.758 594
1322.234 476
1323.099 865
1323.628 529
1324.15 522
1324.656 506
1325.358 702
1326.275 917
1326.767 492
1327.12 353
1328.029 909
1328.691 662
1329.263 572
1329.783 520
1330.358 575
1330.867 509
1331.453 586
1332.19 737
1332.789 599
1333.49 701
1334.179 689
1334.822 643
1335.513 691
1335.885 372
1337.082 1197
1337.82 738
1338.561 741
1339.026 465
1339.541 515
1340.139 598
1340.664 525
1341.732 1068
1342.376 644
1342.892 516
1343.532 640
1344.177 645
1344.548 371
1345.069 521
1345.595 526
1346.639 1044
1347.711 1072
1348.044 333
1348.326 282
1348.802 476
1349.39 588
1350.112 722
1350.701 589
1351.308 607
1352.259 951
1353.602 1343
1354.323 721
1355.175 852
1356.029 854
1356.505 476
1357.101 596
1358.517 1416
1359.382 865
1359.899 517
1360.539 640
1361.391 852
1362.447 1056
1363.283 836
1364.089 806
1365.04 951
1365.949 909
1366.751 802
1367.904 1153
1369.109 1205
1369.994 885
1371.052 1058
1372.133 1081
1373.249 1116
1374.145 896
1374.692 547
1375.276 584
1375.869 593
1376.915 1046
1377.795 880
1378.57 775
1380.039 1469
1381.067 1028
1382.033 966
1383.033 1000
1384.236 1203
1385.019 783
1385.796 777
1386.67 874
1387.458 788
1388.093 635
1388.479 386
1388.912 433
1389.63 718
1390.117 487
1390.551 434
1391.282 731
1391.989 707
1392.692 703
1393.224 532
1393.998 774
1394.651 653
1395.227 576
1396.014 787
1396.368 354
1396.843 475
1397.297 454
1397.861 564
1398.328 467
1398.676 348
1399.177 501
1400.224 1047
1400.754 530
1401.407 653
1402.139 732
1402.989 850
1403.532 543
1404.014 482
1404.442 428
1405.14 698
1405.69 550
1406.191 501
1406.568 377
1407.099 531
1407.932 833
1408.406 474
1408.786 380
1409.295 509
1410.121 826
1411.209 1088
1411.934 725
1412.452 518
1413.223 771
1413.903 680
1414.445 542
1415.002 557
1415.759 757
1416.321 562
1416.915 594
1417.594 679
1418.438 844
1418.908 470
1419.482 574
1420.295 813
1420.858 563
1421.82 962
1422.502 682
1423.228 726
1423.813 585
1424.264 451
1424.771 507
1425.195 424
1425.635 440
1426.506 871
1427.033 527
1427.542 509
1428.039 497
1428.979 940
1429.565 586
1430.14 575
1430.614 474
1431.938 1324
1432.498 560
1432.997 499
1433.709 712
1434.195 486
1434.585 390
1435.137 552
1435.658 521
1436.433 775
1437.29 857
1437.899 609
1438.275 376
1438.98 705
1439.927 947
1440.526 599
1441.382 856
1442.549 1167
1443.048 499
1443.744 696
1444.248 504
1444.978 730
1445.8 822
1446.28 480
1446.672 392
1447.155 483
1447.544 389
1448.287 743
1448.836 549
1449.662 826
1450.282 620
1450.853 571
1451.462 609
1451.836 374
1453.15 1314
1454.191 1041
1454.921 730
1455.602 681
1456.373 771
1456.984 611
1457.472 488
1458.077 605
1458.361 284
1458.797 436
1459.37 573
1459.89 520
1460.353 463
1460.783 430
1461.221 438
1461.88 659
1462.473 593
1463.492 1019
1464.023 531
1464.551 528
1465.135 584
1465.665 530
1466.342 677
1466.846 504
1467.398 552
1467.875 477
1468.708 833
1469.225 517
1470.039 814
1470.964 925
1471.667 703
1472.479 812
1473.093 614
1473.973 880
1474.852 879
1475.588 736
1476.136 548
1476.637 501
1477.015 378
1477.801 786
1478.265 464
1478.933 668
1479.347 414
1479.819 472
1480.218 399
1480.71 492
1481.092 382
1481.866 774
1482.535 669
1483.247 712
1483.844 597
1484.66 816
1485.152 492
1486.156 1004
1487.065 909
1487.611 546
1488.463 852
1489.057 594
1489.636 579
1490.5 864
1490.877 377
1491.847 970
1492.448 601
1493.065 617
1493.505 440
1493.992 487
1494.562 570
1495.176 614
1495.673 497
1496.208 535
1496.522 314
1497.044 522
1497.414 370
1498.201 787
1499.18 979
1499.953 773
1501.088 1135
1502.266 1178
1503.255 989
1504.338 1083
1505.775 1437
1506.409 634
1507.352 943
1508.228 876
1509.066 838
1510.053 987
1510.799 746
1511.715 916
1512.807 1092
1513.488 681
1514.249 761
1515.125 876
1516.18 1055
1516.913 733
1517.487 574
1518.528 1041
1519.565 1037
1520.354 789
1521.116 762
1521.891 775
1522.619 728
1523.632 1013
1524.413 781
1525.522 1109
1527.325 1803
1528.162 837
1528.929 767
1529.902 973
1530.843 941
1531.924 1081
1532.707 783
1533.458 751
1534.14 682
1534.633 493
1534.974 341
1535.269 295
1535.851 582
1536.295 444
1536.965 670
1537.499 534
1538.183 684
1538.948 765
1539.801 853
1540.463 662
1541.185 722
1541.743 558
1542.188 445
1542.602 414
1543.294 692
1543.975 681
1544.785 810
1545.332 547
1545.95 618
1546.481 531
1547.536 1055
1548.334 798
1549.268 934
1550.14 872
1550.947 807
1551.645 698
1552.319 674
1552.864 545
1553.581 717
1554.092 511
1554.858 766
1555.367 509
1555.875 508
1556.511 636
1557.042 531
1557.547 505
1558.737 1190
1559.274 537
1560.003 729
1560.686 683
1561.549 863
1561.967 418
1562.502 535
1562.998 496
1563.484 486
1563.959 475
1564.805 846
1565.344 539
1565.756 412
1566.323 567
1566.694 371
1567.155 461
1567.54 385
1568.08 540
1569.076 996
1569.833 757
1570.501 668
1571.174 673
1571.707 533
1572.168 461
1572.609 441
1573.217 608
1574.145 928
1575.277 1132
1576.014 737
1576.856 842
1578.099 1243
1579.778 1679
1580.617 839
1581.395 778
1582.546 1151
1583.56 1014
1584.254 694
1585.207 953
1586.124 917
1586.883 759
1587.806 923
1588.856 1050
1590.113 1257
1590.85 737
1592.002 1152
1593.031 1029
1594.045 1014
1594.558 513
1595.117 559
1596.057 940
1597.136 1079
1598.147 1011
1599.313 1166
1600.917 1604
1601.861 944
1602.652 791
1603.654 1002
1604.406 752
1605.07 664
1605.765 695
1606.615 850
1607.468 853
1608.018 550
1608.909 891
1609.998 1089
1611.114 1116
1611.704 590
1612.154 450
1612.706 552
1613.34 634
1614.078 738
1614.583 505
1615.144 561
1615.867 723
1616.707 840
1617.606 899
1618.257 651
1618.999 742
1619.702 703
1620.253 551
1620.746 493
1621.914 1168
1622.765 851
1623.344 579
1624.207 863
1624.731 524
1625.335 604
1626.015 680
1626.834 819
1627.433 599
1628.185 752
1628.744 559
1629.262 518
1629.723 461
1630.267 544
1630.735 468
1631.326 591
1632.427 1101
1633.007 580
1633.521 514
1634.083 562
1634.699 616
1635.186 487
1635.879 693
1636.363 484
1636.991 628
1637.615 624
1638.139 524
1638.671 532
1639.207 536
1639.794 587
1640.39 596
1641.299 909
1642.058 759
1643.116 1058
1643.714 598
1644.602 888
1645.549 947
1646.269 720
1646.798 529
1647.179 381
1647.587 408
1648.26 673
1648.572 312
1648.987 415
1649.541 554
1650.167 626
1650.858 691
1651.651 793
1652.711 1060
1653.543 832
1654.546 1003
1655.352 806
1655.866 514
1656.439 573
1656.85 411
1657.98 1130
1658.707 727
1659.227 520
1659.812 585
1660.534 722
1661.029 495
1661.728 699
1662.073 345
1662.667 594
1663.889 1222
1664.382 493
1665.261 879
1665.855 594
1666.581 726
1667.362 781
1668.11 748
1668.947 837
1669.872 925
1670.439 567
1670.979 540
1671.806 827
1672.278 472
1672.8 522
1673.335 535
1674.455 1120
1674.859 404
1675.748 889
1676.41 662
1676.922 512
1677.822 900
1678.396 574
1678.962 566
1679.662 700
1680.073 411
1680.632 559
1681.449 817
1681.959 510
1682.557 598
1683.111 554
1683.662 551
1684.838 1176
1685.508 670
1685.862 354
1686.361 499
1686.926 565
1687.63 704
1688.385 755
1688.741 356
1689.264 523
1689.851 587
1690.744 893
1691.425 681
1691.893 468
1692.39 497
1692.911 521
1693.402 491
1693.776 374
1694.467 691
1695.376 909
1695.772 396
1696.328 556
1696.871 543
1697.442 571
1698.018 576
1698.409 391
1699.177 768
1699.665 488
1700.587 922
1701.246 659
1701.747 501
1702.324 577
1703.046 722
1703.699 653
1704.317 618
1704.831 514
1705.878 1047
1706.696 818
1707.392 696
1707.932 540
1708.591 659
1709.294 703
1709.831 537
1710.3 469
1710.784 484
1711.247 463
1711.942 695
1712.452 510
1713.286 834
1714.149 863
1714.623 474
1715.009 386
1715.858 849
1716.763 905
1717.38 617
1717.733 353
1718.21 477
1718.563 353
1718.944 381
1719.512 568
1719.792 280
1720.238 446
1720.715 477
1721.673 958
1722.357 684
1722.931 574
1723.532 601
1724.449 917
1725.09 641
1726.877 1787
1727.842 965
1728.965 1123
1729.818 853
1730.473 655
1731.467 994
1732.229 762
1733.166 937
1733.836 670
1734.563 727
1735.391 828
1736.22 829
1737.414 1194
1738.477 1063
1739.257 780
1740.028 771
1741.028 1000
1741.827 799
1742.743 916
1743.303 560
1744.107 804
1744.897 790
1745.629 732
1746.048 419
1746.666 618
1747.449 783
1748.635 1186
1749.684 1049
1750.265 581
1751.216 951
1752.093 877
1753.132 1039
1754.024 892
1754.874 850
1755.719 845
1756.511 792
1757.058 547
1757.46 402
1757.894 434
1758.656 762
1759.094 438
1759.529 435
1760.265 736
1760.754 489
1761.269 515
1761.876 607
1762.375 499
1763.227 852
1763.981 754
1764.502 521
1764.854 352
1765.51 656
1766.261 751
1766.82 559
1767.208 388
1767.777 569
1768.637 860
1769.099 462
1769.604 505
1770.17 566
1770.882 712
1771.422 540
1771.875 453
1772.383 508
1772.831 448
1773.315 484
1773.808 493
1774.513 705
1775.19 677
1775.721 531
1776.259 538
1777.223 964
1777.784 561
1778.419 635
1779.666 1247
1780.312 646
1780.744 432
1781.286 542
1782.045 759
1782.846 801
1783.513 667
1784.008 495
1784.579 571
1785.128 549
1785.663 535
1786.392 729
1786.748 356
1787.401 653
1788.169 768
1788.598 429
1789.094 496
1789.602 508
1790.317 715
1790.907 590
1791.61 703
1792.287 677
1792.805 518
1793.202 397
1793.61 408
1794.016 406
1794.477 461
1794.901 424
1795.456 555
1795.877 421
1796.365 488
1797.315 950
1798.131 816
1799.125 994
1800.381 1256
1801.169 788
1802.172 1003
1803.248 1076
1804.035 787
1804.623 588
1805.464 841
1806.415 951
1807.218 803
1808.071 853
1808.82 749
1809.629 809
1811.293 1664
1812.196 903
1812.805 609
1813.807 1002
1814.763 956
1815.377 614
1816.321 944
1817.28 959
1817.912 632
1818.463 551
1819.405 942
1820.168 763
1821.527 1359
1822.675 1148
1823.873 1198
1824.985 1112
1825.764 779
1826.427 663
1827.261 834
1828.494 1233
1829.621 1127
1830.522 901
1831.561 1039
1832.868 1307
1833.384 516
1833.859 475
1834.483 624
1835.103 620
1835.694 591
1836.364 670
1836.865 501
1837.394 529
1838.079 685
1838.73 651
1839.267 537
1839.826 559
1840.637 811
1841.423 786
1842.253 830
1842.669 416
1843.292 623
1844.061 769
1844.934 873
1845.365 431
1845.83 465
1846.496 666
1847.554 1058
1848.17 616
1848.702 532
1849.374 672
1850.058 684
1850.567 509
1851.629 1062
1852.002 373
1853.013 1011
1853.575 562
1854.189 614
1854.728 539
1855.274 546
1856.175 901
1856.854 679
1857.634 780
1857.98 346
1858.516 536
1859.119 603
1859.954 835
1860.711 757
1861.463 752
1862.223 760
1862.694 471
1863.254 560
1864.291 1037
1864.672 381
1865.43 758
1866.192 762
1866.751 559
1867.261 510
1867.81 549
1868.274 464
1868.974 700
1869.449 475
1869.835 386
1870.299 464
1870.866 567
1871.625 759
1872.075 450
1872.64 565
1873.16 520
1873.835 675
1874.426 591
1875.161 735
1875.518 357
1876.017 499
1876.417 400
1877.189 772
1877.847 658
1878.214 367
1878.737 523
1879.452 715
1880.047 595
1880.627 580
1881.149 522
1881.871 722
1882.391 520
1882.882 491
1883.267 385
1883.849 582
1885.042 1193
1886.005 963
1886.993 988
1887.748 755
1888.597 849
1889.231 634
1890.162 931
1890.653 491
1891.164 511
1891.633 469
1892.047 414
1892.511 464
1893.028 517
1893.672 644
1894.436 764
1895.239 803
1895.714 475
1896.218 504
1897.11 892
1898.008 898
1898.773 765
1899.348 575
1899.755 407
1900.578 823
1901.25 672
1901.882 632
1902.614 732
1903.149 535
1903.787 638
1904.255 468
1904.653 398
1905.628 975
1906.233 605
1906.587 354
1907.115 528
1907.602 487
1908.301 699
1909.287 986
1910.367 1080
1911.586 1219
1912.699 1113
1913.527 828
1914.222 695
1914.978 756
1916.314 1336
1917.491 1177
1918.495 1004
1919.285 790
1920.338 1053
1920.707 369
1921.832 1125
1922.547 715
1923.266 719
1924.009 743
1924.877 868
1925.886 1009
1927.185 1299
1927.968 783
1929.048 1080
1929.806 758
1930.215 409
1931.163 948
1932.101 938
1933.103 1002
1934.022 919
1934.651 629
1935.31 659
1936.232 922
1937.541 1309
1938.437 896
1939.347 910
1940.41 1063
1941.217 807
1941.993 776
1942.916 923
1943.619 703
1944.064 445
1944.771 707
1945.466 695
1945.742 276
1946.625 883
1947.668 1043
1948.467 799
1949.041 574
1949.553 512
1950.101 548
1950.487 386
1950.887 400
1951.453 566
1951.85 397
1952.324 474
1952.705 381
1953.173 468
1953.845 672
1954.525 680
1955.211 686
1955.73 519
1956.113 383
1956.621 508
1957.29 669
1958.159 869
1958.686 527
1959.405 719
1960.202 797
1960.917 715
1961.592 675
1962.281 689
1962.962 681
1963.46 498
1963.975 515
1964.629 654
1965.074 445
1965.579 505
1966.12 541
1966.667 547
1967.219 552
1967.731 512
1968.86 1129
1969.515 655
1970.075 560
1970.563 488
1971.247 684
1971.87 623
1972.462 592
1973.189 727
1973.567 378
1974.211 644
1974.75 539
1975.422 672
1975.938 516
1976.505 567
1977.008 503
1977.538 530
1978.302 764
1978.949 647
1979.975 1026
1980.343 368
1980.73 387
1981.47 740
1981.936 466
1982.361 425
1983.116 755
1984.012 896
1984.802 790
1985.348 546
1985.933 585
1986.509 576
1987.467 958
1988.166 699
1988.912 746
1989.729 817
1990.759 1030
1991.675 916
1992.089 414
1992.646 557
1993.67 1024
1994.643 973
1995.205 562
1995.751 546
1996.597 846
1997.75 1153
1998.622 872
1999.297 675
2000.81 1513
2001.723 913
2002.603 880
2003.355 752
2004.323 968
2005.07 747
2006.063 993
2007.079 1016
2008.15 1071
2009.126 976
2010.64 1514
2011.738 1098
2012.29 552
2012.856 566
2013.745 889
2014.571 826
2015.368 797
2016.329 961
2017.453 1124
2018.309 856
2019.212 903
2019.622 410
2020.054 432
2020.449 395
2021.395 946
2021.845 450
2022.61 765
2023.158 548
2023.698 540
2024.108 410
2025.42 1312
2026.033 613
2026.585 552
2027.14 555
2027.731 591
2028.318 587
2028.797 479
2029.414 617
2030.015 601
2030.694 679
2031.297 603
2032.03 733
2032.747 717
2033.347 600
2034.077 730
2034.601 524
2035.244 643
2036.151 907
2036.878 727
2037.474 596
2038.025 551
2038.453 428
2038.99 537
2039.656 666
2040.221 565
2040.777 556
2041.328 551
2041.823 495
2042.661 838
2043.364 703
2044.378 1014
2045.299 921
2046.085 786
2046.599 514
2047.297 698
2048.022 725
2048.746 724
2049.211 465
2049.608 397
2050.129 521
2050.472 343
2051.119 647
2051.581 462
2052.077 496
2052.785 708
2053.826 1041
2054.674 848
2055.441 767
2056.036 595
2056.486 450
2057.153 667
2057.911 758
2058.926 1015
2059.693 767
2060.627 934
2061.614 987
2062.533 919
2063.247 714
2063.992 745
2064.947 955
2065.737 790
2066.794 1057
2067.758 964
2068.585 827
2069.494 909
2070.775 1281
2071.722 947
2072.473 751
2073.012 539
2074.284 1272
2075.286 1002
2076.395 1109
2077.473 1078
2078.561 1088
2079.638 1077
2080.391 753
2081.027 636
2081.818 791
2082.808 990
2084.103 1295
2085.5 1397
2086.831 1331
2087.951 1120
2089.043 1092
2090.101 1058
2091.296 1195
2092.303 1007
2093.167 864
2093.794 627
2094.242 448
2094.703 461
2095.22 517
2095.75 530
2096.211 461
2096.799 588
2097.326 527
2097.876 550
2098.577 701
2099.153 576
2099.653 500
2100.023 370
2100.787 764
2101.359 572
2101.91 551
2102.444 534
2103.007 563
2103.495 488
2104.355 860
2104.835 480
2105.693 858
2106.406 713
2107.253 847
2108.003 750
2108.467 464
2109.222 755
2110.344 1122
2111.112 768
2111.64 528
2112.201 561
2112.893 692
2113.433 540
2113.993 560
2114.501 508
2114.88 379
2115.517 637
2116.33 813
2116.821 491
2117.554 733
2118.356 802
2118.859 503
2119.407 548
2119.952 545
2120.591 639
2121.432 841
2122.15 718
2122.752 602
2123.314 562
2123.853 539
2124.742 889
2125.432 690
2126.106 674
2126.516 410
2127.511 995
2127.982 471
2128.499 517
2129.111 612
2129.869 758
2130.399 530
2130.92 521
2131.292 372
2131.828 536
2132.537 709
2133.524 987
2134.539 1015
2135.587 1048
2137.079 1492
2137.755 676
2138.396 641
2139.416 1020
2140.217 801
2141.244 1027
2142.052 808
2142.893 841
2143.775 882
2144.783 1008
2145.784 1001
2146.788 1004
2148.339 1551
2149.266 927
2150.07 804
2151.141 1071
2151.982 841
2152.813 831
2153.809 996
2154.319 510
2154.999 680
2155.566 567
2156.235 669
2157.244 1009
2158.638 1394
2159.37 732
2159.962 592
2160.766 804
2161.367 601
2161.971 604
2162.823 852
2163.566 743
2164.68 1114
2165.608 928
2166.542 934
2167.096 554
2167.685 589
2168.419 734
2169.548 1129
2170.017 469
2170.404 387
2170.936 532
2171.419 483
2171.79 371
2172.23 440
2172.806 576
2173.354 548
2174.154 800
2174.658 504
2175.208 550
2175.719 511
2176.396 677
2177.66 1264
2178.423 763
2179.394 971
2180.017 623
2180.732 715
2181.472 740
2182.018 546
2182.584 566
2183.341 757
2183.958 617
2184.407 449
2184.933 526
2185.445 512
2185.921 476
2186.482 561
2187.01 528
2187.517 507
2188.195 678
2188.987 792
2190.159 1172
2190.682 523
2191.405 723
2192.086 681
2192.833 747
2193.964 1131
2194.493 529
2195.038 545
2195.54 502
2196.053 513
2196.582 529
2197.023 441
2197.406 383
2198.053 647
2198.548 495
2199.383 835
2200.175 792
2200.879 704
2201.416 537
2201.925 509
2202.648 723
2203.159 511
2203.729 570
2204.188 459
2204.709 521
2205.123 414
2205.568 445
2205.846 278
2206.246 400
2206.723 477
2207.134 411
2207.866 732
2208.708 842
2209.479 771
2210.725 1246
2211.687 962
2212.409 722
2213.08 671
2214.039 959
2214.97 931
2216.004 1034
2216.722 718
2217.557 835
2217.957 400
2218.769 812
2219.388 619
2220.458 1070
2221.852 1394
2222.655 803
2223.264 609
2223.887 623
2224.475 588
2225.05 575
2226.053 1003
2227.018 965
2228.083 1065
2229.07 987
2229.891 821
2230.393 502
2230.948 555
2232.122 1174
2232.659 537
2233.567 908
2234.634 1067
2235.844 1210
2236.899 1055
2238.239 1340
2239.326 1087
2240.537 1211
2241.166 629
2242.05 884
2243.414 1364
2244.3 886
2244.838 538
2245.154 316
2245.851 697
2246.244 393
2246.65 406
2247.128 478
2247.571 443
2248.096 525
2248.7 604
2249.253 553
2249.752 499
2250.3 548
2250.78 480
2251.273 493
2251.835 562
2253.19 1355
2253.787 597
2254.239 452
2254.667 428
2255.186 519
2255.559 373
2256.109 550
2256.779 670
2257.287 508
2258.029 742
2258.548 519
2259.146 598
2259.716 570
2260.301 585
2261.166 865
2262.026 860
2262.517 491
2263.078 561
2263.888 810
2264.386 498
2265.208 822
2265.842 634
2266.193 351
2266.812 619
2267.623 811
2268.126 503
2268.679 553
2269.205 526
2269.943 738
2270.678 735
2271.341 663
2271.907 566
2272.439 532
2272.975 536
2273.571 596
2274.628 1057
2275.164 536
2275.643 479
2276.007 364
2277.067 1060
2277.961 894
2278.535 574
2279.223 688
2279.623 400
2280.015 392
2280.342 327
2280.914 572
2281.29 376
2282.183 893
2282.98 797
2283.652 672
2284.431 779
2285.15 719
2285.649 499
2286.228 579
2286.859 631
2287.239 380
2287.779 540
2288.357 578
2289.096 739
2289.443 347
2290.145 702
2290.672 527
2291.055 383
2291.545 490
2292.07 525
2292.555 485
2293.09 535
2294.066 976
2295.02 954
2295.55 530
2296.231 681
2296.585 354
2297.252 667
2297.765 513
2298.267 502
2298.815 548
2299.402 587
2299.786 384
2300.475 689
2300.963 488
2301.695 732
2302.609 914
2303.299 690
2304.14 841
2304.667 527
2305.175 508
2306.145 970
2306.994 849
2307.757 763
2308.292 535
2309.022 730
2309.764 742
2310.145 381
2310.571 426
2311.084 513
2311.86 776
2312.562 702
2313.324 762
2313.863 539
2314.713 850
2315.394 681
2315.859 465
2316.513 654
2317.191 678
2317.583 392
2317.987 404
2318.396 409
2318.977 581
2319.878 901
2320.807 929
2321.877 1070
2322.554 677
2323.321 767
2323.846 525
2324.857 1011
2325.445 588
2326.767 1322
2327.48 713
2328.022 542
2328.517 495
2329.185 668
2329.897 712
2330.77 873
2331.706 936
2332.704 998
2333.681 977
2334.59 909
2335.061 471
2335.892 831
2337.369 1477
2338.19 821
2338.83 640
2339.666 836
2340.551 885
2341.299 748
2342.019 720
2342.76 741
2343.583 823
2344.243 660
2345.1 857
2346.134 1034
2347.315 1181
2348.823 1508
2349.656 833
2350.714 1058
2351.593 879
2352.624 1031
2353.435 811
2354.332 897
2355.277 945
2355.699 422
2356.261 562
2356.699 438
2357.377 678
2358.144 767
2359.065 921
2359.665 600
2360.723 1058
2361.365 642
2361.874 509
2362.451 577
2363.298 847
2364.067 769
2364.599 532
2365.067 468
2365.953 886
2366.551 598
2367.183 632
2367.693 510
2368.725 1032
2369.448 723
2370.152 704
2370.961 809
2371.433 472
2371.782 349
2372.265 483
2373.141 876
2373.891 750
2374.539 648
2375.047 508
2375.402 355
2375.887 485
2376.253 366
2376.808 555
2377.34 532
2377.915 575
2378.425 510
2379.037 612
2380.027 990
2380.4 373
2380.907 507
2381.422 515
2381.981 559
2382.704 723
2383.179 475
2383.682 503
2384.219 537
2384.993 774
2385.503 510
2386.347 844
2386.87 523
2387.38 510
2387.764 384
2388.268 504
2388.643 375
2389.484 841
2390.805 1321
2391.308 503
2391.678 370
2392.198 520
2392.649 451
2393.082 433
2393.39 308
2393.779 389
2394.279 500
2395.122 843
2395.988 866
2396.532 544
2397.322 790
2398.002 680
2399.089 1087
2400.604 1515
2401.351 747
2402.624 1273
2403.466 842
2404.723 1257
2405.531 808
2406.431 900
2407.201 770
2408.29 1089
2409.085 795
2409.917 832
2411.257 1340
2412.457 1200
2413.116 659
2414.085 969
2414.997 912
2416.079 1082
2417.008 929
2418.065 1057
2419.148 1083
2419.99 842
2420.985 995
2422.111 1126
2423.097 986
2424.502 1405
2425.251 749
2426.136 885
2427.078 942
2428.209 1131
2428.837 628
2429.514 677
2430.501 987
2431.312 811
2431.681 369
2432.644 963
2433.086 442
2433.492 406
2434.163 671
2434.78 617
2435.685 905
2436.215 530
2436.788 573
2437.261 473
2437.799 538
2438.293 494
2439.015 722
2439.374 359
2440.253 879
2440.764 511
2441.719 955
2442.553 834
2443.09 537
2443.927 837
2444.562 635
2445.22 658
2445.883 663
2446.572 689
2447.322 750
2448.031 709
2448.391 360
2448.981 590
2449.488 507
2450.035 547
2451.085 1050
2451.651 566
2452.307 656
2453.448 1141
2453.987 539
2454.782 795
2455.675 893
2456.559 884
2457.117 558
2457.479 362
2458.24 761
2458.762 522
2459.151 389
2459.918 767
2460.677 759
2461.437 760
2462.25 813
2462.945 695
2463.353 408
2464.106 753
2464.83 724
2465.747 917
2466.435 688
2467.046 611
2467.431 385
2468.099 668
2468.745 646
2469.53 785
2469.939 409
2470.873 934
2471.878 1005
2472.707 829
2473.855 1148
2474.676 821
2475.146 470
2475.654 508
2476.428 774
2477.205 777
2478.049 844
2478.858 809
2479.614 756
2480.402 788
2480.962 560
2481.735 773
2482.62 885
2483.805 1185
2485.24 1435
2486.227 987
2486.76 533
2487.347 587
2488.165 818
2488.881 716
2489.907 1026
2490.921 1014
2491.935 1014
2492.935 1000
2494.005 1070
2494.697 692
2495.774 1077
2496.705 931
2497.426 721
2498.352 926
2499.471 1119
2500.461 990
2501.41 949
2502.349 939
2503.38 1031
2504.334 954
2505.096 762
2506.381 1285
2507.112 731
2507.576 464
2508.311 735
2508.796 485
2509.525 729
2510.219 694
2510.803 584
2511.299 496
2511.798 499
2512.412 614
2513.021 609
2513.607 586
2514.339 732
2514.932 593
2515.444 512
2516.443 999
2516.784 341
2517.47 686
2517.851 381
2518.405 554
2518.992 587
2519.478 486
2520.127 649
2520.947 820
2521.838 891
2522.395 557
2523.185 790
2524.224 1039
2524.841 617
2525.505 664
2526.092 587
2527.23 1138
2527.612 382
2528.162 550
2528.545 383
2529.065 520
2529.845 780
2530.54 695
2531.023 483
2531.952 929
2532.527 575
2533.232 705
2534.005 773
2535.209 1204
2535.706 497
2536.83 1124
2538.09 1260
2538.662 572
2539.359 697
2539.879 520
2540.436 557
2540.88 444
2541.449 569
2541.872 423
2542.34 468
2542.842 502
2543.439 597
2543.733 294
2544.152 419
2544.81 658
2545.231 421
2545.718 487
2546.79 1072
2547.967 1177
2548.531 564
2549.075 544
2550.005 930
2551.262 1257
2552.642 1380
2553.924 1282
2554.803 879
2555.91 1107
2556.776 866
2557.483 707
2558.815 1332
2559.76 945
2560.408 648
2560.903 495
2561.619 716
2562.904 1285
2563.77 866
2564.504 734
2565.373 869
2565.948 575
2566.892 944
2567.781 889
2569.169 1388
2570.312 1143
2571.27 958
2572.236 966
2573.251 1015
2574.2 949
2575.039 839
2575.977 938
2576.958 981
2578.419 1461
2578.945 526
2579.958 1013
2580.673 715
2581.474 801
2582.051 577
2582.507 456
2583.107 600
2583.696 589
2584.448 752
2584.955 507
2585.447 492
2585.956 509
2586.926 970
2588.26 1334
2588.992 732
2590.016 1024
2590.551 535
2591.113 562
2591.897 784
2592.371 474
2592.922 551
2593.448 526
2593.931 483
2594.329 398
2595.146 817
2596.146 1000
2596.939 793
2597.457 518
2598.045 588
2598.679 634
2599.21 531
2599.942 732
2600.749 807
2601.257 508
2601.765 508
2602.591 826
2603.39 799
2604.022 632
2604.749 727
2605.383 634
2605.903 520
2606.482 579
2607.068 586
2607.755 687
2608.259 504
2608.816 557
2609.703 887
2610.369 666
2611.299 930
2612.253 954
2613.0 747
2613.471 471
2614.148 677
2615.183 1035
2616.488 1305
2617.254 766
2617.896 642
2618.588 692
2618.869 281
2619.364 495
2619.667 303
2620.122 455
2620.585 463
2621.347 762
2621.905 558
2622.588 683
2623.329 741
2624.01 681
2624.735 725
2625.261 526
2625.773 512
2626.367 594
2626.981 614
2627.591 610
2628.154 563
2628.675 521
2629.256 581
2629.988 732
2630.485 497
2631.458 973
2632.313 855
2632.994 681
2633.5 506
2634.015 515
2634.961 946
2635.648 687
2636.344 696
2636.695 351
2637.384 689
2637.753 369
2638.325 572
2639.125 800
2639.847 722
2640.302 455
2640.713 411
2641.295 582
2642.705 1410
2643.282 577
2643.91 628
2644.812 902
2645.332 520
2645.857 525
2646.247 390
2646.72 473
2647.549 829
2648.103 554
2648.665 562
2649.413 748
2650.146 733
2650.89 744
2651.591 701
2652.08 489
2652.691 611
2653.442 751
2653.968 526
2654.369 401
2655.125 756
2655.566 441
2656.012 446
2656.871 859
2657.657 786
2658.533 876
2659.098 565
2660.02 922
2660.924 904
2661.96 1036
2662.846 886
2664.433 1587
2665.016 583
2665.935 919
2666.859 924
2667.424 565
2668.428 1004
2669.022 594
2669.686 664
2670.692 1006
2671.75 1058
2672.701 951
2673.703 1002
2674.758 1055
2675.315 557
2676.023 708
2677.015 992
2677.904 889
2678.809 905
2679.763 954
2680.794 1031
2681.769 975
2682.69 921
2683.661 971
2684.555 894
2685.606 1051
2686.612 1006
2687.38 768
2688.476 1096
2689.572 1096
2690.824 1252
2691.892 1068
2692.532 640
2693.033 501
2693.645 612
2694.06 415
2694.362 302
2695.636 1274
2696.162 526
2696.65 488
2697.227 577
2698.145 918
2699.321 1176
2699.874 553
2700.366 492
2700.883 517
2701.617 734
2702.148 531
2702.554 406
2703.02 466
2703.594 574
2704.07 476
2704.728 658
2705.155 427
2705.958 803
2706.521 563
2707.044 523
2707.581 537
2708.183 602
2708.706 523
2709.201 495
2709.864 663
2710.395 531
2711.399 1004
2712.083 684
2712.889 806
2713.541 652
2714.243 702
2714.962 719
2715.591 629
2716.733 1142
2717.419 686
2718.327 908
2718.826 499
2719.775 949
2720.295 520
2720.846 551
2721.346 500
2721.844 498
2722.761 917
2723.732 971
2724.335 603
2725.019 684
2725.602 583
2725.992 390
2726.619 627
2727.62 1001
2728.119 499
2728.542 423
2729.062 520
2729.589 527
2730.002 413
2730.511 509
2731.265 754
2732.316 1051
2732.953 637
2733.455 502
2734.165 710
2734.761 596
2735.291 530
2735.804 513
2736.362 558
2737.471 1109
2737.961 490
2738.439 478
2739.298 859
2740.222 924
2740.622 400
2741.127 505
2741.786 659
2742.302 516
2742.796 494
2743.4 604
2743.932 532
2744.428 496
2745.125 697
2745.625 500
2746.129 504
2746.698 569
2747.423 725
2748.22 797
2748.721 501
2749.249 528
2749.816 567
2750.484 668
2750.991 507
2751.532 541
2752.107 575
2752.614 507
2753.529 915
2754.228 699
2755.016 788
2755.735 719
2756.606 871
2757.288 682
2757.763 475
2759.131 1368
2760.117 986
2760.595 478
2761.196 601
2761.84 644
2762.339 499
2762.93 591
2763.491 561
2763.915 424
2764.352 437
2764.808 456
2765.238 430
2765.58 342
2766.159 579
2766.52 361
2767.188 668
2767.89 702
2768.814 924
2769.494 680
2770.179 685
2770.688 509
2771.074 386
2771.77 696
2772.455 685
2772.977 522
2773.703 726
2774.165 462
2774.718 553
2775.58 862
2776.321 741
2776.898 577
2777.638 740
2778.109 471
2778.506 397
2779.527 1021
2780.035 508
2780.561 526
2781.439 878
2782.023 584
2782.552 529
2783.135 583
2783.702 567
2784.516 814
2785.058 542
2785.74 682
2786.271 531
2787.149 878
2787.897 748
2788.865 968
2789.853 988
2791.006 1153
2791.562 556
2792.241 679
2793.383 1142
2793.767 384
2794.765 998
2795.704 939
2796.951 1247
2797.887 936
2798.549 662
2799.138 589
2799.66 522
2800.547 887
2800.884 337
2801.559 675
2802.8 1241
2803.66 860
2804.526 866
2805.471 945
2806.019 548
2806.444 425
2806.995 551
2807.559 564
2808.132 573
2809.121 989
2810.465 1344
2811.28 815
2811.802 522
2812.408 606
2812.986 578
2813.551 565
2814.168 617
2814.889 721
2815.464 575
2816.137 673
2817.117 980
2817.847 730
2818.434 587
2819.087 653
2819.628 541
2820.247 619
2821.226 979
2821.861 635
2822.391 530
2822.85 459
2823.521 671
2824.442 921
2825.35 908
2825.925 575
2827.004 1079
2827.573 569
2828.515 942
2829.181 666
2829.609 428
2830.483 874
2831.129 646
2832.188 1059
2832.609 421
2833.604 995
2834.031 427
2834.6 569
2835.187 587
2835.765 578
2836.24 475
2837.05 810
2837.56 510
2838.075 515
2838.888 813
2840.029 1141
2840.932 903
2842.413 1481
2843.281 868
2843.949 668
2844.931 982
2845.89 959
2846.981 1091
2848.118 1137
2849.302 1184
2850.295 993
2851.447 1152
2852.607 1160
2853.469 862
2854.565 1096
2855.519 954
2856.435 916
2857.382 947
2858.558 1176
2859.479 921
2860.622 1143
2861.762 1140
2863.386 1624
2864.523 1137
2865.481 958
2866.648 1167
2867.894 1246
2869.065 1171
2870.339 1274
2871.326 987
2872.621 1295
2874.17 1549
2875.061 891
2875.642 581
2876.427 785
2876.958 531
2877.568 610
2878.08 512
2878.515 435
2878.925 410
2879.465 540
2880.304 839
2881.422 1118
2882.258 836
2883.749 1491
2884.325 576
2885.178 853
2886.079 901
2887.105 1026
2887.992 887
2888.681 689
2889.267 586
2889.915 648
2890.534 619
2891.093 559
2891.81 717
2892.366 556
2893.034 668
2893.687 653
2894.625 938
2895.277 652
2895.949 672
2896.53 581
2896.918 388
2897.693 775
2898.258 565
2899.042 784
2900.832 1790
2901.632 800
2902.284 652
2902.971 687
2903.587 616
2903.972 385
2905.122 1150
2906.181 1059
2906.796 615
2907.537 741
2908.159 622
2908.766 607
2909.628 862
2910.264 636
2911.259 995
2911.839 580
2912.335 496
2912.841 506
2913.408 567
2913.848 440
2914.604 756
2915.424 820
2916.041 617
2916.631 590
2917.67 1039
2918.961 1291
2919.985 1024
2920.867 882
2921.357 490
2922.005 648
2922.622 617
2923.232 610
2923.65 418
2924.318 668
2924.875 557
2925.9 1025
2926.542 642
2927.375 833
2928.493 1118
2929.189 696
2930.213 1024
2931.005 792
2931.386 381
2932.179 793
2932.743 564
2933.353 610
2934.185 832
2935.089 904
2935.784 695
2936.689 905
2937.338 649
2938.139 801
2938.773 634
2939.383 610
2940.089 706
2940.653 564
2941.237 584
2941.848 611
2942.266 418
2943.207 941
2944.112 905
2944.875 763
2945.742 867
2946.138 396
2947.516 1378
2948.201 685
2948.801 600
2949.872 1071
2951.01 1138
2951.924 914
2952.507 583
2952.908 401
2953.911 1003
2954.719 808
2955.311 592
2955.999 688
2956.608 609
2957.843 1235
2958.536 693
2959.423 887
2959.841 418
2960.559 718
2961.164 605
2961.952 788
2962.852 900
2963.463 611
2964.338 875
2965.041 703
2965.419 378
2966.248 829
2966.889 641
2968.643 1754
2969.288 645
2969.927 639
2970.845 918
2971.677 832
2972.522 845
2972.946 424
2973.495 549
2974.138 643
2975.054 916
2975.702 648
2976.434 732
2977.081 647
2977.871 790
2979.34 1469
2979.947 607
2980.49 543
2981.236 746
2981.87 634
2982.607 737
2982.958 351
2983.609 651
2984.578 969
2984.912 334
2985.605 693
2986.083 478
2986.643 560
2987.85 1207
2989.676 1826
2990.941 1265
2992.382 1441
2993.409 1027
2994.924 1515
2996.304 1380
2997.268 964
2998.552 1284
2999.887 1335
3000.571 684
3001.61 1039
3002.496 886
3003.457 961
3004.536 1079
3005.552 1016
3006.494 942
3007.393 899
3008.094 701
3009.034 940
3010.509 1475
3011.931 1422
3013.244 1313
3014.533 1289
3015.974 1441
3017.074 1100
3018.151 1077
3019.33 1179
3020.484 1154
3021.856 1372
3022.528 672
3023.282 754
3024.394 1112
3024.882 488
3025.555 673
3026.379 824
3027.178 799
3028.215 1037
3028.819 604
3029.838 1019
3030.437 599
3031.606 1169
3032.311 705
3033.381 1070
3033.974 593
3034.766 792
3035.376 610
3036.39 1014
3037.015 625
3038.065 1050
3038.787 722
3039.701 914
3040.366 665
3040.949 583
3041.835 886
3042.689 854
3043.519 830
3044.314 795
3045.152 838
3046.243 1091
3047.559 1316
3048.204 645
3048.739 535
3049.353 614
3050.197 844
3050.794 597
3051.35 556
3051.817 467
3052.958 1141
3053.69 732
3054.346 656
3055.385 1039
3055.807 422
3056.51 703
3057.155 645
3057.733 578
3058.64 907
3059.021 381
3059.791 770
3060.463 672
3060.949 486
3061.669 720
3062.176 507
3062.911 735
3063.926 1015
3065.368 1442
3066.695 1327
3067.779 1084
3069.029 1250
3070.404 1375
3071.588 1184
3072.257 669
3073.947 1690
3074.802 855
3075.517 715
3076.12 603
3076.773 653
3077.938 1165
3079.402 1464
3080.785 1383
3082.125 1340
3083.835 1710
3085.059 1224
3086.351 1292
3087.635 1284
3088.293 658
3088.765 472
3089.819 1054
3090.876 1057
3092.328 1452
3093.345 1017
3094.878 1533
3095.911 1033
3097.38 1469
3098.344 964
3099.545 1201
3100.459 914
3101.51 1051
3102.276 766
3103.362 1086
3104.793 1431
3105.375 582
3105.949 574
3106.485 536
3107.073 588
3108.142 1069
3109.186 1044
3109.736 550
3110.314 578
3111.188 874
3111.57 382
3112.262 692
3112.867 605
3113.919 1052
3114.409 490
3115.445 1036
3116.306 861
3116.915 609
3117.503 588
3118.34 837
3119.099 759
3119.638 539
3120.285 647
3121.117 832
3121.692 575
3122.835 1143
3123.493 658
3124.035 542
3124.892 857
3126.017 1125
3126.869 852
3127.738 869
3128.409 671
3129.077 668
3129.71 633
3130.15 440
3130.764 614
3131.769 1005
3132.951 1182
3133.559 608
3134.252 693
3134.89 638
3135.515 625
3136.684 1169
3137.454 770
3138.126 672
3138.993 867
3140.0 1007
3140.986 986
3142.224 1238
3143.61 1386
3144.808 1198
3145.617 809
3146.938 1321
3148.074 1136
3148.9 826
3149.63 730
3150.87 1240
3151.541 671
3152.823 1282
3154.198 1375
3155.125 927
3155.905 780
3157.569 1664
3158.635 1066
3160.182 1547
3161.336 1154
3162.442 1106
3163.733 1291
3164.781 1048
3165.617 836
3166.895 1278
3168.455 1560
3169.846 1391
3170.884 1038
3171.783 899
3173.073 1290
3174.478 1405
3175.588 1110
3176.573 985
3177.076 503
3178.276 1200
3178.6 324
3179.078 478
3179.812 734
3180.67 858
3181.487 817
3182.058 571
3182.626 568
3183.192 566
3183.831 639
3184.484 653
3184.91 426
3186.007 1097
3186.561 554
3187.243 682
3187.691 448
3188.632 941
3189.455 823
3190.167 712
3190.778 611
3191.371 593
3192.019 648
3192.441 422
3193.028 587
3193.562 534
3194.156 594
3194.685 529
3195.109 424
3196.536 1427
3197.508 972
3198.12 612
3199.441 1321
3200.426 985
3201.25 824
3201.641 391
3202.272 631
3202.943 671
3203.637 694
3204.206 569
3205.023 817
3206.213 1190
3206.779 566
3207.22 441
3207.987 767
3208.569 582
3209.326 757
3210.36 1034
3211.123 763
3211.991 868
3212.593 602
3213.302 709
3213.726 424
3214.349 623
3214.984 635
3215.501 517
3216.11 609
3217.427 1317
3218.311 884
3219.101 790
3220.484 1383
3221.403 919
3222.048 645
3222.81 762
3223.439 629
3224.207 768
3224.69 483
3225.467 777
3226.231 764
3227.333 1102
3228.725 1392
3229.511 786
3230.221 710
3231.103 882
3231.931 828
3233.215 1284
3234.65 1435
3235.071 421
3235.658 587
3236.294 636
3236.91 616
3237.546 636
3238.388 842
3239.193 805
3239.581 388
3240.148 567
3241.588 1440
3242.139 551
3242.791 652
3243.546 755
3244.202 656
3244.91 708
3245.942 1032
3246.753 811
3247.168 415
3247.668 500
3248.549 881
3249.237 688
3249.705 468
3250.312 607
3251.631 1319
3252.661 1030
3254.055 1394
3255.293 1238
3256.502 1209
3257.502 1000
3258.485 983
3259.751 1266
3260.637 886
3261.363 726
3263.027 1664
3264.302 1275
3265.059 757
3266.091 1032
3266.721 630
3267.711 990
3268.761 1050
3269.956 1195
3270.944 988
3272.105 1161
3273.635 1530
3274.859 1224
3276.18 1321
3277.218 1038
3278.535 1317
3279.736 1201
3280.898 1162
3281.923 1025
3283.801 1878
3285.092 1291
3286.222 1130
3287.193 971
3288.344 1151
3289.125 781
3289.625 500
3290.026 401
3290.493 467
3290.948 455
3291.408 460
3292.186 778
3292.713 527
3293.795 1082
3294.407 612
3294.997 590
3295.522 525
3296.2 678
3296.991 791
3297.669 678
3298.345 676
3299.438 1093
3300.082 644
3300.973 891
3301.548 575
3302.172 624
3302.845 673
3303.667 822
3305.197 1530
3306.103 906
3307.123 1020
3307.698 575
3308.505 807
3309.351 846
3309.715 364
3310.377 662
3310.834 457
3311.502 668
3312.411 909
3313.013 602
3313.687 674
3314.52 833
3316.164 1644
3317.028 864
3317.842 814
3318.74 898
3319.374 634
3320.406 1032
3321.821 1415
3322.784 963
3323.823 1039
3324.42 597
3325.208 788
3326.244 1036
3327.344 1100
3328.3 956
3329.064 764
3329.85 786
3330.76 910
3331.376 616
3331.933 557
3332.743 810
3333.56 817
3334.317 757
3335.226 909
3336.196 970
3336.775 579
3337.379 604
3338.415 1036
3339.44 1025
3339.855 415
3340.703 848
3341.361 658
3342.036 675
3342.963 927
3343.548 585
3344.126 578
3344.82 694
3345.85 1030
3346.787 937
3347.344 557
3347.745 401
3348.734 989
3350.015 1281
3350.616 601
3351.28 664
3351.87 590
3352.709 839
3353.648 939
3354.188 540
3354.806 618
3355.224 418
3355.748 524
3356.69 942
3357.97 1280
3358.563 593
3359.138 575
3359.953 815
3360.437 484
3360.884 447
3361.233 349
3361.653 420
3361.984 331
3362.67 686
3362.985 315
3363.517 532
3363.894 377
3364.451 557
3365.023 572
3365.625 602
3366.148 523
3366.961 813
3367.876 915
3368.866 990
3369.302 436
3370.29 988
3371.268 978
3372.165 897
3373.247 1082
3373.935 688
3374.353 418
3375.272 919
3375.886 614
3376.649 763
3377.195 546
3378.549 1354
3379.731 1182
3380.622 891
3381.16 538
3381.866 706
3382.89 1024
3383.522 632
3384.183 661
3384.986 803
3385.698 712
3386.528 830
3387.187 659
3387.615 428
3388.274 659
3389.777 1503
3390.648 871
3391.233 585
3391.851 618
3392.806 955
3393.414 608
3393.984 570
3394.748 764
3395.526 778
3396.044 518
3396.507 463
3396.998 491
3397.716 718
3398.347 631
3399.475 1128
3400.211 736
3400.593 382
3401.04 447
3401.832 792
3402.444 612
3402.973 529
3403.573 600
3404.12 547
3404.772 652
3405.59 818
3405.974 384
3406.591 617
3407.539 948
3408.348 809
3408.977 629
3410.444 1467
3411.128 684
3411.803 675
3412.459 656
3413.059 600
3413.632 573
3414.309 677
3415.058 749
3415.87 812
3416.734 864
3417.772 1038
3418.409 637
3418.969 560
3420.708 1739
3421.363 655
3422.231 868
3422.623 392
3423.639 1016
3424.251 612
3425.123 872
3425.827 704
3426.449 622
3427.086 637
3427.842 756
3428.253 411
3429.018 765
3429.891 873
3431.39 1499
3432.521 1131
3433.611 1090
3434.159 548
3434.601 442
3435.702 1101
3436.779 1077
3437.889 1110
3438.508 619
3439.357 849
3440.629 1272
3442.058 1429
3443.049 991
3444.037 988
3444.879 842
3445.754 875
3446.862 1108
3447.756 894
3448.863 1107
3450.447 1584
3451.245 798
3452.16 915
3453.372 1212
3454.306 934
3455.213 907
3456.41 1197
3457.941 1531
3458.856 915
3460.026 1170
3460.962 936
3462.088 1126
3463.267 1179
3464.167 900
3465.217 1050
3466.115 898
3467.161 1046
3468.089 928
3469.518 1429
3470.993 1475
3472.069 1076
3473.351 1282
3474.407 1056
3475.409 1002
3476.054 645
3476.882 828
3477.76 878
3478.341 581
3478.763 422
3479.557 794
3480.095 538
3480.685 590
3481.426 741
3482.266 840
3483.532 1266
3484.246 714
3484.869 623
3485.574 705
3486.173 599
3487.484 1311
3488.167 683
3488.789 622
3489.498 709
3490.174 676
3490.965 791
3491.425 460
3492.061 636
3492.944 883
3493.558 614
3495.025 1467
3495.6 575
3496.062 462
3496.86 798
3497.733 873
3498.281 548
3498.801 520
3499.857 1056
3500.549 692
3501.339 790
3502.518 1179
3503.497 979
3505.042 1545
3505.419 377
3506.03 611
3507.108 1078
3507.675 567
3508.115 440
3508.68 565
3509.206 526
3509.695 489
3510.404 709
3510.803 399
3511.473 670
3512.69 1217
3513.968 1278
3515.309 1341
3516.159 850
3517.205 1046
3518.501 1296
3519.833 1332
3520.791 958
3521.758 967
3522.484 726
3523.41 926
3524.59 1180
3526.175 1585
3526.899 724
3527.559 660
3528.166 607
3530.045 1879
3531.407 1362
3532.589 1182
3534.007 1418
3535.293 1286
3537.091 1798
3538.48 1389
3539.657 1177
3540.94 1283
3542.189 1249
3543.694 1505
3544.907 1213
3545.719 812
3546.904 1185
3547.667 763
3548.156 489
3548.615 459
3549.108 493
3549.581 473
3550.001 420
3550.328 327
3551.173 845
3551.765 592
3552.413 648
3553.238 825
3553.655 417
3554.488 833
3555.132 644
3556.083 951
3556.922 839
3557.729 807
3558.59 861
3559.622 1032
3560.591 969
3561.415 824
3562.042 627
3562.709 667
3563.528 819
3564.119 591
3564.971 852
3565.613 642
3566.208 595
3566.783 575
3568.018 1235
3568.675 657
3569.326 651
3569.903 577
3570.321 418
3570.914 593
3571.301 387
3572.374 1073
3572.951 577
3573.804 853
3574.411 607
3574.991 580
3575.395 404
3576.271 876
3577.228 957
3578.572 1344
3579.441 869
3580.038 597
3580.556 518
3581.125 569
3581.736 611
3582.757 1021
3583.611 854
3584.312 701
3584.611 299
3585.128 517
3585.919 791
3586.581 662
3587.13 549
3588.503 1373
3589.042 539
3589.665 623
3590.352 687
3591.094 742
3592.322 1228
3593.653 1331
3594.857 1204
3596.26 1403
3597.534 1274
3598.587 1053
3600.06 1473
3601.265 1205
3602.457 1192
3603.737 1280
3604.741 1004
3605.88 1139
3607.182 1302
3608.311 1129
3608.966 655
3610.823 1857
3611.995 1172
3613.326 1331
3613.967 641
3614.529 562
3615.262 733
3616.336 1074
3617.18 844
3618.247 1067
3619.452 1205
3620.955 1503
3622.112 1157
3622.937 825
3623.769 832
3624.664 895
3625.294 630
3626.034 740
3626.775 741
3627.105 330
3628.226 1121
3629.714 1488
3630.779 1065
3631.361 582
3632.15 789
3633.087 937
3633.858 771
3634.425 567
3634.837 412
3635.389 552
3635.937 548
3636.714 777
3637.151 437
3637.976 825
3638.693 717
3639.326 633
3639.907 581
3640.469 562
3641.194 725
3641.915 721
3642.643 728
3643.483 840
3644.337 854
3645.106 769
3645.919 813
3646.743 824
3647.364 621
3647.901 537
3648.988 1087
3649.516 528
3650.067 551
3650.645 578
3652.603 1958
3653.676 1073
3654.3 624
3655.163 863
3655.797 634
3656.51 713
3657.189 679
3657.783 594
3658.3 517
3658.959 659
3659.787 828
3660.763 976
3661.253 490
3662.187 934
3662.886 699
3663.55 664
3664.061 511
3664.686 625
3665.393 707
3665.818 425
3667.168 1350
3667.76 592
3668.404 644
3669.315 911
3670.142 827
3671.058 916
3671.832 774
3672.693 861
3673.289 596
3673.872 583
3674.898 1026
3675.583 685
3676.589 1006
3677.444 855
3678.369 925
3678.981 612
3679.539 558
3680.14 601
3680.833 693
3681.232 399
3682.036 804
3682.643 607
3683.505 862
3684.543 1038
3685.285 742
3686.023 738
3687.174 1151
3687.772 598
3688.346 574
3688.984 638
3689.569 585
3690.201 632
3691.321 1120
3692.166 845
3693.396 1230
3694.333 937
3695.577 1244
3696.677 1100
3697.144 467
3697.588 444
3698.09 502
3698.746 656
3699.093 347
3699.773 680
3700.62 847
3701.59 970
3702.683 1093
3704.576 1893
3705.44 864
3706.519 1079
3707.484 965
3708.032 548
3709.068 1036
3709.93 862
3710.782 852
3711.419 637
3712.68 1261
3713.516 836
3713.936 420
3715.1 1164
3715.883 783
3716.309 426
3716.934 625
3717.866 932
3718.428 562
3719.247 819
3719.847 600
3720.265 418
3720.96 695
3721.972 1012
3722.68 708
3723.143 463
3723.727 584
3724.25 523
3725.801 1551
3726.414 613
3727.707 1293
3728.399 692
3729.1 701
3730.022 922
3730.874 852
3731.789 915
3732.535 746
3733.168 633
3733.707 539
3734.145 438
3734.882 737
3735.993 1111
3736.61 617
3737.576 966
3738.143 567
3739.206 1063
3739.841 635
3740.754 913
3741.897 1143
3742.889 992
3743.497 608
3744.066 569
3744.615 549
3745.079 464
3746.233 1154
3746.72 487
3747.246 526
3747.948 702
3748.846 898
3749.634 788
3750.414 780
3750.821 407
3751.364 543
3752.037 673
3752.938 901
3753.822 884
3754.703 881
3755.77 1067
3756.449 679
3757.328 879
3757.912 584
3758.792 880
3759.822 1030
3761.265 1443
3762.277 1012
3763.09 813
3763.825 735
3764.397 572
3764.793 396
3765.357 564
3766.118 761
3767.289 1171
3768.461 1172
3768.987 526
3769.602 615
3769.981 379
3770.488 507
3770.922 434
3771.53 608
3772.172 642
3772.745 573
3773.511 766
3774.195 684
3774.854 659
3775.666 812
3776.676 1010
3778.106 1430
3779.042 936
3779.666 624
3780.291 625
3781.233 942
3781.849 616
3782.577 728
3783.759 1182
3784.453 694
3785.068 615
3785.557 489
3786.24 683
3787.35 1110
3789.037 1687
3789.754 717
3790.343 589
3790.892 549
3791.538 646
3792.143 605
3792.94 797
3793.477 537
3794.051 574
3794.867 816
3796.211 1344
3797.803 1592
3798.74 937
3800.167 1427
3800.783 616
3801.593 810
3801.974 381
3802.931 957
3803.452 521
3804.176 724
3804.858 682
3805.196 338
3805.771 575
3806.264 493
3806.841 577
3807.587 746
3809.221 1634
3810.342 1121
3811.349 1007
3812.347 998
3813.255 908
3814.233 978
3815.243 1010
3816.163 920
3817.105 942
3818.302 1197
3820.004 1702
3821.247 1243
3822.625 1378
3823.546 921
3824.651 1105
3825.356 705
3826.25 894
3827.147 897
3828.311 1164
3829.033 722
3830.046 1013
3831.304 1258
3832.235 931
3832.995 760
3833.724 729
3834.402 678
3836.058 1656
3837.007 949
3838.064 1057
3838.981 917
3840.083 1102
3841.581 1498
3842.514 933
3843.387 873
3844.081 694
3844.748 667
3845.559 811
3846.099 540
3846.528 429
3847.235 707
3847.662 427
3848.124 462
3848.552 428
3848.956 404
3849.533 577
3850.413 880
3851.685 1272
3852.634 949
3853.262 628
3853.87 608
3854.518 648
3855.104 586
3855.9 796
3856.83 930
3857.456 626
3858.609 1153
3859.411 802
3860.02 609
3860.629 609
3861.221 592
3861.894 673
3863.073 1179
3864.099 1026
3864.731 632
3865.824 1093
3866.401 577
3867.149 748
3867.752 603
3868.6 848
3869.403 803
3870.648 1245
3871.514 866
3872.173 659
3873.177 1004
3873.791 614
3874.382 591
3874.776 394
3875.382 606
3876.586 1204
3877.552 966
3878.112 560
3878.695 583
3879.247 552
3879.64 393
3880.573 933
3881.403 830
3882.513 1110
3883.662 1149
3884.001 339
3884.666 665
3885.277 611
3886.324 1047
3887.508 1184
3888.753 1245
3889.727 974
3890.756 1029
3892.177 1421
3893.886 1709
3894.757 871
3896.004 1247
3897.115 1111
3898.052 937
3899.175 1123
3900.483 1308
3901.873 1390
3902.965 1092
3904.683 1718
3905.631 948
3906.437 806
3907.134 697
3908.317 1183
3909.368 1051
3910.58 1212
3911.702 1122
3912.557 855
3913.927 1370
3915.948 2021
3916.585 637
3917.28 695
3917.997 717
3918.718 721
3919.406 688
3920.078 672
3921.296 1218
3922.26 964
3923.363 1103
3924.054 691
3924.56 506
3925.044 484
3925.813 769
3926.749 936
3927.682 933
3928.59 908
3929.198 608
3929.799 601
3930.357 558
3930.984 627
3931.678 694
3932.314 636
3932.925 611
3933.554 629
3934.121 567
3934.656 535
3935.298 642
3936.251 953
3937.288 1037
3937.813 525
3938.648 835
3939.25 602
3939.936 686
3940.474 538
3941.106 632
3941.93 824
3942.525 595
3943.164 639
3943.755 591
3944.374 619
3945.133 759
3945.82 687
3946.489 669
3947.438 949
3948.058 620
3948.498 440
3949.246 748
3949.81 564
3950.396 586
3951.289 893
3951.902 613
3953.311 1409
3954.402 1091
3955.195 793
3955.978 783
3956.837 859
3957.731 894
3958.581 850
3959.148 567
3959.659 511
3960.146 487
3960.472 326
3961.154 682
3961.607 453
3961.933 326
3962.82 887
3963.954 1134
3964.836 882
3966.027 1191
3967.773 1746
3968.796 1023
3969.945 1149
3970.8 855
3972.131 1331
3973.321 1190
3974.636 1315
3975.79 1154
3977.115 1325
3979.021 1906
3980.093 1072
3980.982 889
3982.262 1280
3983.505 1243
3984.406 901
3985.275 869
3986.625 1350
3987.87 1245
3989.623 1753
3991.007 1384
3992.262 1255
3993.602 1340
3994.661 1059
3995.543 882
3996.455 912
3997.421 966
3998.586 1165
3999.908 1322


==> data/trace.sampled.csv <==
886.94010358
863.225380069
848.077341445
829.46786609
830.099868176
812.130921736
805.455147832
787.200790801
804.05265051
792.579155389
748.536948881
723.276587922
709.73572958
692.404439632
672.184697284
674.351643404
660.471654703
690.359778514
696.09716436
681.805238699
672.869561201
664.440778111
656.705722573
676.145902547
694.308422194
705.517361749
713.520689655
717.718380642
719.539980257
723.955989883
692.02646322
689.797697368
686.119304503
684.113034897
702.00130613
714.566861527
724.896472109
722.101431014
720.983786966
702.312315459
734.574988754
732.733429525
738.501913322
748.373638191
769.572530164
761.459588101
751.130652368
753.538077403
758.933800302
767.831514386
773.437731137
832.266796495
837.754600645
874.249020403
892.432808662
912.496427759
913.712357406
922.281716166
930.218903255
941.938120842
952.393037126
956.611167468
945.483620928
983.395440322
990.781336789
980.437365011
973.514692545
974.114281832
980.243850821
971.237014762
954.787464954
953.045155733
933.751576293
878.079369419
862.970471077
834.849598806
833.301359622
823.145898045
809.69170535
802.353847552
795.149780139
779.2201594
782.173671618
757.450822636
740.912623098
689.429579376
685.862025086
678.886395198
676.082023179
669.245775032
677.743639393
670.732230504
686.299089786
675.44504651
685.48611681
684.179590713
687.421156745
695.505861744
687.416258836
682.199890521
681.946528543
657.244538278
653.689623381
701.594058529
707.852499095
709.385288019
699.186406369
695.204327581
685.831915279
690.369066261
682.046787742
692.133942161
684.732780008
705.097382725
702.985718863
722.609439691
725.382065741
755.660696336
774.474484548
794.554182941
802.177878774
814.730447119
850.280353805
866.674865628
880.504997535
873.111976237
874.475032586
884.974080689
908.642013905
940.549043062
967.136156648
990.67742527
1005.60655154
1012.20074023
1010.29895373
1001.80912322
998.672006516
1004.87358856
1017.37765651
1000.051931
990.086554314
975.492413665
978.990912042
977.287347242
972.254150345
961.584520461
928.595185303
891.041292557
880.600999121
876.499687137
862.723426946
838.714298737
812.906930152
791.841615888
772.606895916
769.400125431
770.913595139
744.095633048
750.888101082
728.995855109
704.888729726
694.961325714
689.958043207
688.619707605
670.949088011
666.761316141
670.576505035
668.707993773
682.592457421
695.97015843
705.855751286
694.848604468
704.052109858
699.94764071
702.082441556
710.017432052
729.851595134
750.7900872
746.737370053
768.166236162
752.162843932
755.284478441
759.990655893
761.080842636
782.496518138
790.285727174
827.023136478
826.555605603
813.87207928
813.557303984
831.045566008
831.661230673
824.152896996
833.56471337
849.581099227
865.935737919
881.251918449
932.048082829
925.642400258
923.843041555
938.767145845
931.635840853
952.624767014
953.909725686
959.106665466
980.01857089
976.792133035
976.752010234
958.513909496
958.823911029
959.408114116
967.853046267
946.561114116
940.743342725
955.041432486
967.253321766
970.482405426
982.192416806
984.398346216
951.558846418
932.026296215
913.298222485
888.304507651
871.685411001
849.210611657
848.336686724
837.91310396
823.244944914
800.639009781
799.891414027
785.335877177
779.372856688
763.7140542
746.504047683
739.763079694
734.207070937
732.158426369
717.80458427
694.057911251
665.993406188
672.217083812
643.292116334
654.295553296
668.900727815
676.540125993
678.084363636
681.37420929
687.252170022
686.003618707
692.914413802
717.106796117
705.109034125
714.564368076
717.945012558
717.515123084
719.953759882
730.412188012
724.57896618
713.868247509
703.34546604
729.798625864
740.933745387
714.068406593
723.286755431
739.965489674
742.817161626
737.921528275
747.111200113
770.343721357
759.47219962
768.91416309
781.552996229
753.130009553
752.535245902
741.335638372
736.225239906
734.228073361
731.926161012
736.170016788
737.634260721
736.522284883
754.31263153
767.683981078
752.368701239
746.0270027
737.192452329
712.257364695
697.188289845
703.466740576
709.402808015
700.669620604
701.324876293
698.577542277
677.943642799
682.124564814
673.694217094
675.562674861
685.403960038
680.444882251
693.974863978
679.075407888
687.091584618
693.759209304
679.884426517
638.766177318
638.7364334
651.044209773
644.652920962
643.737298406
654.801641587
654.398184058
650.101191567
652.793743712
716.190789171
703.297116304
717.579681093
706.752829253
706.806323397
703.440253789
698.891857274
698.463585817
684.379223467
699.590368015
695.090271088
712.122803832
720.03796416
738.673251716
753.513922902
747.98625759
748.66622589
750.452570217
739.517881518
738.483041575
736.74008408
778.073318756
737.889589041
757.070387682
764.30582723
791.582726134
818.830231169
847.121555095
858.069946893
893.460630631
913.454925862
913.036651949
940.578271831
938.091182091
938.227109393
931.082460011
917.012892175
934.640998711
956.009829488
973.883330661
998.228663986
1011.80937229
1016.81479358
962.595176983
962.104329651
985.21791938
987.12616532
989.840696587
982.918103195
967.065865758
970.887208194
947.481639105
945.28992629
976.415145368
960.26341018
956.822961569
980.29178236
964.788693775
972.125856164
948.035259327
923.918983234
903.433267085
888.759229996
871.610507993
855.040242734
851.313345873
857.481785812
826.901616304
818.459559471
789.617932296
776.887291172
764.494846778
750.311565258
733.264090033
728.056722966
668.066044341
654.965007099
651.341035252
665.580183573
696.714427546
690.690486745
686.585236159
692.364355176
698.710961366
716.523329702
716.148824356
721.03834576
715.895724949
703.382109735
701.577477317
694.234073272
705.375520666
707.727772604
710.383788707
716.705318379
740.402105067
760.222232313
785.331662829
799.751058737
807.786208111
782.050134529
767.540192018
804.587235034
822.162162162
820.242939899
827.062721012
811.59365311
820.265131823
876.263600177
890.912023186
895.175279893
903.017921147
916.13552584
917.259190762
937.629794989
947.062090624
948.184640889
940.744702002
920.962106014
915.229057592
959.197115166
942.545932929
944.28513683
950.282285208
932.429651634
941.452229015
938.73708077
942.935351371
957.192105515
984.360582047
963.94077961
938.488178998
919.64863378
897.252757106
883.301758886
878.686021307
859.409212495
847.007909552
847.663411912
839.55096569
850.473723305
841.530746034
780.063994471
789.149485023
800.610918427
798.488593587
784.064636392
767.132651664
774.716912451
762.598624169
768.736267606
737.962519134
698.287967183
709.007862138
714.451289398
729.44153096
730.552401447
728.930589544
728.801499333
724.024808219
704.638197714
748.953284802
743.733568839
759.041873831
766.538006454
749.546987952
720.862548398
693.80563021
693.961300664
692.0606469
714.044282882
717.092106492
722.852640387
732.293829669
740.660278193
742.558475567
764.740947708
764.176331469
780.708894385
784.491213694
783.178225954
796.796289493
862.209618307
832.333424495
832.333424495
841.734406533
852.776705336
884.406441506
917.441318065
937.352117279
944.916423889
972.734120854
953.765557366
977.49327904
977.125881477
978.847613858
974.872488762
983.78317299
984.808480364
995.530262054
998.533500604
1010.39372918
1011.13562255
1013.27570242
976.202434605
957.595758296
938.399973741
920.887622368
894.585200716
883.114419302
876.777265063
860.301645982
869.799657534
842.572425991
859.228667852
815.935987188
793.732740943
784.203777469
783.593964396
772.092077847
770.31263602
770.909704342
750.16186233
729.682591056
746.320595623
744.301869831
725.067207416
731.476359985
730.920696413
737.224220515
736.940709272
721.11512106
710.582234559
723.610537751
721.624920649
726.840445269
732.436275391
728.442564963
727.709475119
726.1212315
719.532864802
708.141527087
687.634970285
662.853009312
664.422416908
676.927045528
649.772408705
651.755913484
658.141543364
661.040582868
663.572666938
648.433504643
655.435210009
658.65785381
647.161876885
636.468232683
627.006348317
629.83750605
599.916666667
613.081994007
614.239485134
612.46659979
623.865659599
626.265904936
642.883893258
644.684012202
651.019264201
667.539563807
672.32842957
663.835219332
664.682611448
665.212662118
679.243046993
683.837676439
681.041765943
678.280793557
704.345643019
701.611166231
692.158935971
686.490215484
688.202189224
691.697401818
704.566247626
720.772959761
726.136353163
725.190102191
740.174851224
752.161290323
801.451807229
788.531865692
799.404002729
800.441497093
794.336832497
789.584282042
790.366726297
808.914842634
819.544530647
833.603676233
824.805268547
849.590050065
871.985981519
886.309442393
887.076663935
884.683681856
890.233723344
897.465061821
917.164741613
946.319668718
949.460892437
956.952052689
912.374317934
904.698290127
916.636512485
938.737253819
938.979373849
935.56673645
924.830023684
896.014946811
877.494117647
879.863198287
872.39852851
846.298865184
830.978233571
821.377058128
812.169674118
797.912329256
799.270279907
782.687058716
769.915750266
762.086499019
740.412173277
714.46494381
709.768922885
706.316741271
681.743692253
675.347779514
672.958532981
668.448360728
656.964768318
666.750541001
709.159854512
691.519180194
689.45329832
700.466391185
699.450339407
691.560559288
689.667881217
690.243530373
673.817381838
669.380825448
650.643464449
679.747932365
676.700907702
670.783870377
665.531018519
657.54056696
666.813810278
675.347403474
689.852506837
715.428260278
734.114322181
738.138454333
742.073078311
758.012186835
775.650251716
773.118198099
779.042482036
792.332388511
823.706067841
838.282657095
855.045559951
863.116915888
953.730741987
927.585445036
946.398193255
986.062838119
1009.92575171
1025.78292546
1023.55842939
1028.39099183
1028.35259522
1026.91717304
1031.11789433
1074.19051356
1068.06379279
1072.50955936
1071.74457809
1087.92750257
1113.19117156
1116.58458341
1107.44568347
1114.99230769
1096.77185119
1102.14978977
1021.64503043
1000.11670841
980.075825234
942.08888102
934.743587456
931.093407084
917.258075858
896.231149456
879.748157357
877.977052388
870.197343865
797.5864607
781.555277082
762.546059577
748.065422314
738.493998996
742.573832433
716.714504229
700.54595191
695.833294883
743.422679003
730.513149961
722.00719097
717.221776351
720.393786657
727.443822001
723.095981839
719.365314839
720.151331775
721.12964065
723.426767201
774.308256208
771.342379958
771.457058742
758.471311113
752.737016074
749.196076707
727.640780239
725.743206832
731.8365794
753.20341459
776.66407479
750.750948225
757.03489581
774.262201525
786.149789416
783.119985244
858.228178476
868.811527248
890.231051454
906.802816901
927.904642989
999.294824561
945.883351689
958.504618992
991.010273661
1018.75074766
1031.84279659
1041.17276987
1056.80931952
1053.48649396
1056.04151359
1038.17554929
1011.59632522
1005.16249016
994.766731089
995.956818386
1008.67323556
1001.62813407
947.153341884
951.560760931
947.918749147
945.77359811
933.288757724
876.988001292
859.503143532
851.43999294
813.169030841
810.872504475
816.702787196
801.481741255
783.920702261
782.935352438
812.674282419
810.640919158
806.140458015
792.619426325
783.773487715
762.633131239
760.371101966
762.60450278
751.61729366
741.267348108
725.227246599
752.124601512
739.91596823
711.344805285
735.765653607
740.315007429
739.684997065
731.279271696
709.437076388
711.207054303
717.308459064
722.098594163
744.156453836
732.698427888
751.455371558
756.569095363
761.356779623
760.610167961
752.379624258
740.711570097
743.935594754
737.363396351
753.634462932
716.220718836
735.385559437
739.432086841
755.802218615
758.369400135
759.123575928
769.956790404
782.246343588
799.604057169
830.999355878
820.750010854
761.285041438
767.255517978
753.509892289
763.883272059
762.828886845
765.302419906
769.977081493
778.059810357
781.694660786
784.903820932
765.265767846
761.913508173
738.44500477
732.359892689
713.561636107
719.398481287
718.445379723
724.08217458
711.791721035
702.984470781
670.18362159
666.996886499
684.688335058
680.317689694
673.698174498
658.375056979
669.98565712
671.281892242
688.114075687
688.096393443
725.949551671
712.095856354
712.754904141
714.555555556
717.973920945
714.337538041
703.367158423
690.673711462
715.621938798
701.172582398
745.325230741
750.238813428
762.165804545
760.200571786
746.97589488
752.800278422
746.352997319
747.394483382
733.539701548
740.047212251
733.570370709
756.739031239
715.903597888
712.135185931
704.291766
698.608991396
694.598727562
699.225878416
704.530754014
722.837421041
699.622259152
726.797603077
693.749163266
683.522528217
668.464612897
675.822350357
685.734604447
691.299228838
696.268431175
700.593045542
705.181421758
698.74820805
703.327114428
681.003135953
691.339507854
695.660286192
705.108357453
706.054512717
712.685799495
713.627836611
704.124593621
686.093543161
717.254767902
697.694737805
692.023363191
705.305337233
705.560642717
694.848082995
684.164070796
683.436769006
681.918650089
676.433045501
673.692300565
682.936034115
662.5991962
673.755382667
680.604453479
678.793310887
688.095115917
694.546840367
704.916073709
701.000732601
704.562718263
745.22083143
713.052940637
719.849605905
723.573260717
714.305707016
722.628604383
732.588671182
733.050147627
719.641604916
717.725927271
726.149300442
730.351296435
723.118389534
731.112621006
713.306613947
695.596489657
700.56397106
683.226692209
687.253545376
691.734174932
689.595746615
697.31720814
657.727037285
664.608209124
645.741954465
643.600553464
638.0
635.373629325
634.823834673
630.253725817
638.838567468
643.882251744
707.174052518
716.607951099
715.773902042
717.787873169
744.143104944
756.057938924
762.584514124
784.264722019
785.535790866
778.786230716
813.679719516
805.606220868
812.29163028
800.484592063
803.159043054
803.964418432
811.47273559
814.208856156
801.698033582
798.744883605
798.019231644
798.019231644
757.063812455
749.475486071
746.974266506
746.151696162
713.87796361
696.8168837
689.836572878
668.327654176
656.980799409
668.112063463
635.368509978
635.789559691
627.835853827
633.542530245
651.412778041
673.909707655
672.594274932
671.166263549
670.914079649
673.920073327
678.04237056
674.886864728
662.075990299
649.132855568
661.614526697
664.715736953
675.562644538
681.118839245
676.398062627
676.827237144
679.38219387
676.180475504
678.005693791
685.229949215
689.77520856
685.859836247
673.149320658
650.751180665
656.657058719
665.247306451
673.7670284
693.542357606
685.682805825
675.829607197
664.551534884
687.967120496
688.012641815
703.343839812
718.716196758
729.215918905
746.320034851
772.037938767
778.076763204
782.11110114
793.57439225
801.213618642
824.068766637
833.229060914
845.952716882
869.336220754
869.600037206
869.285381818
952.791282713
961.514570657
973.290636083
988.913138288
1000.39783227
993.59179285
989.017917741
984.910049064
971.438802543
979.655375954
975.648591903
977.065736689
988.088495973
998.768370236
1004.67593174
1033.16648392
1019.56285873
1020.9710948
1005.43023046
979.666575729
979.453747099
960.486627331
891.376609442
860.734001163
848.353538027
848.689530355
827.470566827
829.560874892
824.832077882
825.959778208
817.613866889
837.279514126
833.519112537
814.454470803
803.510438269
806.584836578
802.321736867
746.30588448
730.562726906
723.61708388
711.100774479
715.652951862
723.000089944
736.531951798
732.230078358
737.589873877
746.46818035
739.590808441
742.749460043
734.174863388
733.898203047
727.663853598
731.277124898
753.244126384
740.500779745
736.00224598
715.073150311
692.918156905
694.57647587
697.146959849
705.891570638
708.086553672
704.284535704
718.933562325
712.746584077
696.018670042
679.689163584
671.6313765
666.513452915
670.278292795
667.721244675
667.164309522
666.280567735
672.075290096
686.343388191
643.842834359
646.770102488
661.028614253
669.698235671
667.423160799
682.289470112
696.185657584
694.957993999
714.418866213
734.824884793
722.153195961
727.984580499
738.316826215
746.884450075
751.244279789
755.555560618
746.743871171
742.001370489
741.355366612
757.671866347
743.993338337
740.151801536
733.056376825
735.082046597
720.040054558
734.144526219
735.995283667
720.620978241
700.662495365
710.550679577
713.455446449
701.184321464
719.44834149
713.972398376
726.576142819
735.716567233
744.487028406
742.061271783
750.39419803
751.803902264
759.846866434
783.314149875
790.905324914
777.453207823
781.805115878
796.547275567
805.132878434
789.4403202
795.399431219
803.348959753
824.18020397
830.839739237
807.012544241
800.266522956
776.800477239
777.817427956
761.020578546
749.140310576
743.017463235
736.947610875
748.821540446
760.316077217
818.156424339
789.847893207
775.846184901
782.725933067
776.728236607
786.334132841
804.567661575
809.738094136
803.015893083
798.475747538
785.629423388
772.980009995
766.59564656
777.968262806
782.707828004
773.279472829
767.606984707
769.36181909
770.845937868
778.909695774
762.53494955
767.05566227
699.621039408
700.316395144
706.33818718
696.842896733
686.085024878
666.850652554
654.176822825
668.689892051
673.389798607
711.034857588
714.8890445
723.243220225
741.964716472
746.235072957
788.613221817
806.73115195
813.473742196
834.788274346
857.149367779
864.410538127
917.686980117
917.591841438
931.167222573
957.077340508
962.667253919
980.695310012
1007.75434953
1009.87415637
1028.84848201
1025.4281078
1018.74603175
987.283832495
997.786930384
990.16825073
994.958660146
1004.36120875
983.592029657
985.15488527
1004.61830961
990.334065532
986.498461962
986.498461962
983.767240985
970.563705343
949.927463959
916.205166964
902.550759248
885.197103781
881.44175913
886.095382692
877.401836762
884.140390122
870.048688807
853.482563962
853.07150665
840.644274466
825.358631429
803.175398737
783.255267093
778.542662116
755.710313175
764.048502967
740.477370834
729.207366167
667.569604203
678.7335102
685.171276692
690.162241617
701.663029146
700.097118853
697.176683629
686.151564405
676.924763773
656.049398469
665.454574062
684.088838681
673.816612482
675.061615701
662.083097094
659.195386825
652.212689454
641.779876466
636.077466807
669.199656077
670.705164057
691.19316438
707.510126582
700.262830197
698.60771763
697.676265591
691.590973915
692.038261908
693.095390965
700.561490514
696.977220095
708.122947862
698.095560641
679.445202675
679.534091426
685.711335103
701.169751944
705.670484501
710.697622252
715.577105914
741.384049454
702.784347343
698.397058158
682.06047555
691.401139287
690.257769653
691.125838156
689.059066057
678.095097191
703.140199245
720.865700353
701.045926934
703.577997306
693.882871422
698.872334495
717.92829095
759.319833853
763.260239621
768.759465068
771.953650325
776.660162142
816.661276069
793.547669731
790.848029848
806.668741419
831.272965156
819.724885156
831.935415389
845.591158496
857.773949466
888.719664709
881.096214437
889.582955616
915.703473009
931.548702798
955.560097051
973.363611504
960.825346588
918.096330893
930.308339235
931.300707339
938.624745071
948.136336113
952.906049624
970.791477702
980.425700195
986.386008687
994.971728854
985.979700617
988.069660334
985.72053559
961.074364875
942.855748872
923.301496887
896.065878609
890.086263107
870.1261222
853.706457057
833.10956411
820.656719787
818.928428519
792.930058361
782.506407258
789.219076812
785.324035556
742.257429194
724.365590919
703.075773127
686.098291919
648.882769121
643.742410553
626.473232049
617.906260017
633.494507049
655.919565997
660.811332816
661.452039792
657.133039121
656.946509811
652.986166008
655.758438771
663.053478359
667.662874058
679.57280678
695.522987237
682.21178959
681.943854325
664.849876044
658.747093155
675.46319797
670.443254622
686.627325867
682.085286368
684.523364486
725.86101665
713.236404966
694.079035591
688.272850495
678.135922776
684.905766782
690.232158988
691.206027646
702.423722742
699.08381904
708.495616438
733.023143239
716.474092319
713.194963517
720.250739073
719.591205881
719.84120681
710.515450067
723.837070524
712.768949438
707.577971353
716.387145415
715.481237036
740.319649699
739.395468871
748.562480468
753.142477308
736.236898587
725.687826838
720.977342568
703.720903749
703.587415136
712.223337856
679.307062994
676.732493956
674.962593744
662.135039638
677.366854239
683.046676814
699.290762834
694.652987957
704.464163507
717.142386051
723.323861661
689.148854622
663.006354761
661.956169197
655.543441615
650.85062872
652.993519828
657.777484529
666.771331372
671.136313968
678.552530761
658.298614958
680.676648924
692.994623166
704.168894851
706.670787188
702.449321124
718.15975599
702.345466394
690.098051512
682.515736087
670.258248848
653.289524689
642.558050032
653.521424597
672.075929939
676.798572788
710.910291974
747.205882353
763.93898733
782.700499931
832.923031326
827.75920732
840.095495495
834.064878579
838.374597996
841.337213467
857.968522125
877.652804378
867.325308442
870.955781845
896.400179814
906.851550266
915.67387916
939.442424793
963.358539118
963.41384914
955.775640441
948.459807641
941.968328602
923.737345916
930.06561279
922.247073263
961.611229698
959.574777975
960.847184035
963.30793721
973.467757459
973.796330108
968.535850619
933.408444986
923.527836158
912.122204613
904.511844105
891.323576129
898.021331899
884.112651014
863.481377942
849.388259619
844.889784459
847.453848236
826.222152523
820.718959579
817.423912056
816.744432755
740.697306658
743.750386048
732.022765948
716.688206712
698.514060119
693.535596587
683.21590757
691.632678646
691.691095133
724.646059159
724.693777268
723.39019229
718.079039971
710.491990237
704.00207058
720.011034545
711.81511409
698.666073303
694.149513664
694.30654197
692.845091268
688.310867506
673.935959713
651.73197304
649.002317819
663.040317654
685.725294985
694.688244386
703.71321672
736.759310728
818.101524898
798.676234004
804.301387822
828.85736505
844.140462187
855.143018442
876.473456325
875.285895462
894.159909297
918.671419547
938.208388065
958.738164251
964.238616358
983.502302219
1006.75792534
1018.38211308
1018.04958904
1018.51506024
1015.62372478
1031.91522239
1038.87709845
1067.48312736
1015.71004845
1014.37190833
1022.07668808
1005.99762123
985.67138032
989.56652207
985.898971295
981.862707709
989.568312906
986.567022987
982.648634454
953.309937775
944.308492663
917.14552057
897.20931862
898.591674568
907.049090667
893.095283759
878.284144288
855.962166468
856.092960488
800.985994141
788.718847461
785.257982698
770.191550205
769.849295523
770.770721802
761.740024402
746.339294541
734.37001741
712.289947487
731.371037496
706.373974424
709.273723457
706.088069568
702.583452338
703.302188707
689.647423056
674.737696052
670.933149455
679.909385563
690.382601351
680.099908257
681.894078857
695.883314569
690.215480129
682.086733777
666.597345732
665.607291478
665.03653794
677.427125137
703.64315617
711.446414908
705.276594783
712.161512643
709.457767144
736.377584725
744.822711365
738.740325269
748.364954489
750.581927601
744.261300893
763.475520142
757.654542197
748.041597037
741.658901679
734.152707101
743.866765994
763.738164685
768.938523099
776.44325174
770.82399052
764.19461354
761.459815785
763.922945283
744.426528423
753.937693569
755.51908466
734.20985149
723.922964652
730.887930645
727.570948554
724.910458649
758.256325831
723.261866837
719.367015614
715.846107922
711.066516245
701.025879319
702.057484975
687.067208574
685.540215211
670.564223942
679.120736604
686.873512502
663.172360531
651.492117636
647.728347373
637.99418578
653.685965318
648.912882047
653.82482021
653.305979761
650.596569992
674.157364062
652.540397109
655.415858632
661.485483499
658.440835998
652.15719276
654.329681771
641.120692832
651.157808629
662.362472366
673.401594059
682.256817366
670.907472337
662.669913469
657.811901566
656.499775845
669.469283897
657.041174364
659.024420473
671.855683616
669.814174185
765.456046448
760.802221818
776.966410705
788.35136617
788.255278311
806.713810316
819.794217766
831.732986206
835.710325178
835.486043881
842.071352503
869.458804973
877.452242793
889.987920461
913.168374123
929.912366689
948.939077538
938.468146093
945.654648093
947.950988822
930.074672548
933.211547923
876.868462175
881.241644538
860.3057277
864.627722217
871.480481036
873.893053312
877.474630161
880.024174016
881.91652998
858.547260365
856.359957212
821.556635768
799.909009292
788.931738804
783.076341343
774.371490476
755.81000407
757.79938758
749.642704009
739.249503341
753.49383278
740.708327691
711.605924394
686.201838583
680.169812993
660.482294618
653.412667261
633.506618266
611.716670563
616.884341718
611.078784006
656.5016535
648.164161536
654.012271912
663.869726598
669.105005315
666.523599351
649.972142791
655.683200877
655.593668631
654.283405271
654.238671249
646.541715312
655.467781514
653.358436345
651.062387854
645.636882646
646.026870271
640.595185795
655.760674261
664.635515728
669.177967293
703.726345506
675.309166163
696.436531641
718.844094345
713.352849336
719.651815407
738.707272394
750.990257481
761.962123958
766.875112471
773.726166136
854.596422479
861.449264773
872.812136775
890.841333455
901.089585152
931.280112045
943.129521216
943.402841886
943.059302852
941.529836185
964.527185073
957.553870997
976.126057082
981.567571122
970.046455854
977.619794533
977.395834289
992.806965895
1006.36097844
1016.89687586
1025.61262083
1041.4383149
971.593104671
974.631239044
952.97359163
934.019455253
933.212653858
916.972332545
904.909099206
910.268693064
904.47497502
897.494200258
860.820813232
843.315108495
807.857767455
787.743247641
801.177971547
793.740920314
788.522905078
754.009649798
749.771446747
736.88538175
730.750522395
688.289569991
693.544011207
703.397747083
705.830835502
707.474989608
713.5875
717.827077931
727.605998983
720.176406583
713.697723421
724.415261555
728.419188725
718.035431086
719.967879891
715.661268796
688.563843634
686.527522108
689.438362321
685.701128075
663.499144375
666.420531573
650.481839311
646.180414035
653.251185044
634.337842161
636.378725782
636.21966442
629.665875804
619.675206351
610.21459841
607.933018199
641.20029374
656.487388558
656.372255578
662.665568067
668.365015639
678.97933484
680.156619873
678.03007623
670.472399873
681.036703982
685.053475936
683.41685022
695.674786958
715.854267311
706.17874749
720.666407216
716.890682122
724.303315596
722.064154043
720.715860548
741.741172689
732.066232738
697.625265957
672.212971654
683.675425971
696.889480937
727.143323641
743.273881883
757.774641454
768.17496773
778.023185957
812.586251028
839.99894384
854.992009696
851.187959414
853.854016595
883.17185306
879.952706086
888.404133932
887.89844136
909.185709761
928.491828757
942.906535363
962.218371451
981.724103765
980.053025463
978.395959042
971.603662464
959.003439141
940.065142128
935.82183354
949.493271855
970.350175065
945.257469602
931.309571742
934.36710016
929.451294698
932.637174119
915.294579336
905.695284377
897.420003559
903.284347986
905.077403361
901.323989194
863.744591151
840.055281644
816.105425513
808.927701201
792.023983776
782.520692116
763.830689
748.645789713
748.909372157
741.241382382
706.518203439
702.443594306
693.12011688
675.193774388
659.028932763
647.656288859
638.497358834
635.523291925
633.1831825
648.4379132
629.797821211
618.77878349
624.497065018
633.977520278
638.739835152
644.451485598
645.189200199
642.095268426
637.711206897
649.62190971
666.073308354
651.523135547
648.438640096
636.269445999
639.219568853
652.334981685
654.618271245
652.567093236
673.560032895
683.12470218
695.370033639
688.75332207
699.144404332
698.407870307
716.308807339
730.886659754
728.197980527
739.909507026
769.134971575
778.372609305
787.581368629
842.772380038
837.076512783
854.658574498
863.471450581
876.563792004
876.335884121
884.164009219
907.506195025
924.420821589
925.259845792
979.716586892
991.6578218
967.984658551
966.960670594
982.50640821
973.734261222
973.202895878
1002.40963966
1002.73185335
979.581839795
962.462958721
960.150345929
914.932385321
896.648964733
888.052127412
917.89716746
898.250381817
886.816424694
865.844462039
852.139735841
829.832416608
817.228586893
763.466639526
741.929427553
745.678040929
736.680636309
739.98292016
734.045327061
709.520277128
687.232310949
674.481217732
663.004414216
678.865298037
672.696175473
685.350973907
702.516411277
706.458094349
669.872880194
677.953928072
673.797367098
671.54532872
667.97983489
666.884568376
685.881264148
689.55830711
694.678826831
689.846150331
692.781885561
697.674800435
702.795220307
726.19166243
739.7405046
756.546332046
765.736704407
771.129767567
773.936843517
776.424964311
778.547442005
786.288274356
794.089786908
826.981297381
847.451659582
859.754420254
866.684942373
904.443415973
902.374277726
915.046682934
928.173747277
954.778844847
976.536981636
966.876450035
958.006372881
960.445200848
959.20854959
981.081594808
1025.14031988
1046.80378359
1059.62699199
1059.75823604
1065.74926004
1074.54489682
1088.04935327
1072.77684876
1057.33762233
1043.04003599
1031.06904741
994.214035088
972.153784861
956.743034893
930.665734896
907.901466751
882.268049569
878.248809686
871.566960373
857.259590503
857.287349792
827.259337309
791.43865214
749.787391385
730.479291054
750.096414058
728.992919414
708.462355212
675.175089219
651.641272091
643.47691387
654.085993309
663.005595304
670.631097008
670.919641239
669.035250295
682.016942927
683.404461644
682.976757964
694.758453673
702.589734239
694.852036345
697.240297905
692.513873172
686.744251857
681.688549414
670.689551447
649.096787275
663.085633339
681.308602051
705.78447717
716.617810402
769.68594298
770.572746234
783.469856372
790.036801199
813.96796919
819.784324276
821.441749094
839.344968454
861.212211025
866.594393541
872.30005619
935.346423498
942.469836497
947.506142506
965.218152218
981.230941397
1003.06742186
991.374053958
980.653479721
969.436762537
967.478274923
993.272005553
950.113072455
953.719088064
931.958013744
933.584712023
922.943105457
940.138018084
941.970732378
938.569741256
916.58714214
906.334196292
917.37943761
846.426915077
827.486680874
814.447132301
793.713831181
785.841474022
763.957644911
769.927606674
803.401285417
806.064359113
804.050383747
758.841042817
763.69809391
751.636355303
756.21608223
740.809407508
729.857615746
705.884414274
687.586882103
680.727689909
686.559759647
706.708574765
685.434460356
701.034707951
733.236583386
738.380273897
732.983773551
725.733077905
723.406695255
717.48943662
690.206463196
691.755700036
671.904265235
673.574101113
664.980500517
662.785129944
646.796783626
645.541073887
650.825472773
660.335103032
670.941444313
699.272426166
710.406519824
690.403599208
688.71561707
708.88480824
686.157383605
707.106077646
714.924253914
727.57880741
736.274315349
760.65942492
797.189861587
800.605620867
803.458154995
800.319008567
807.333943061
831.008901799
860.64490837
888.027621723
904.05153235
888.615107914
892.838930551
879.114069481
876.668555759
890.830731159
914.275698471
918.379999088
918.379999088
945.767300274
967.495858487
986.842888644
986.962806502
978.632456465
976.156757258
968.197403417
969.958932799
959.536369786
948.973269393
927.551507926
907.444532418
882.333480196
862.969650018
879.828457892
900.626603617
876.510996001
858.233903238
834.824610522
805.91125309
784.703912421
774.447078932
735.073157465
722.703296703
695.996360328
698.581991022
686.771489971
649.049045836
636.606626013
645.822616204
649.161695946
656.93590202
664.152971153
668.105122997
668.685965308
673.436142805
691.223489668
644.187408492
647.814807873
684.702883671
685.64028314
684.637804441
673.339980327
672.976453138
688.267868954
680.983100596
681.698731405
677.077661872
677.225337071
664.523180015
668.617637503
660.594683776
665.024826081
656.94657902
647.345842666
646.19199358
667.134844246
678.208335229
654.8330373
658.597323931
657.194931603
621.236701031
621.628321741
627.236317506
649.549619728
655.491071834
644.582238207
640.502485713
657.731463015
662.95467704
662.969486306
675.77389129
668.472224723
671.287728064
674.761443582
683.524688592
698.012185215
696.574948395
683.185058137
665.017738557
662.592354412
675.643784199
693.490542015
719.936580508
724.819739706
721.307074173
726.555106077
724.01526235
760.03239819
764.269042816
739.864749338
736.003071364
746.107838776
754.883055328
778.611620657
793.831400944
801.510441257
803.345998457
801.473582322
858.947094375
857.27817359
878.924719775
896.106053583
890.728490733
878.45556416
866.910715931
866.542256443
878.18622377
879.447525497
903.567535437
919.813293435
923.201749639
948.48389422
962.06535767
968.875354626
964.399051958
960.053264287
948.342810428
930.029354561
935.969327438
930.145155492
884.656530319
902.572740145
888.525486311
880.460182648
883.675757989
881.308072714
874.992311131
873.927828582
859.587350064
859.48054535
837.866217865
786.906043906
771.545783241
751.016054939
750.846802404
734.625827059
715.344646357
698.446787685
686.029438243
690.105955997
688.278024007
689.544040768
675.101093386
658.24671307
654.636371974
657.919705439
647.309930196
650.397243052
636.767365091
630.344468586
641.243036116
663.647826087
653.194961763
638.335853928
633.418966223
633.688925229
637.2248269
634.601418633
651.344763238
659.714730584
687.159440824
747.781189413
751.479071435
783.384215131
797.95266465
826.619419592
841.025355852
853.536617222
858.646787722
879.130438842
891.421793888
909.703205791
938.839158591
929.997413634
941.350685698
961.051548237
991.79498539
1007.55183486
1016.5112274
1030.43602842
1034.32733369
1043.10825393
1040.92930216
1011.98860836
1019.91290352
1029.91690282
1027.52164333
1008.16022977
1012.773704
1012.48683388
1010.67579438
1005.78348566
1002.0717699
1000.41620099
957.996806836
926.935850916
933.879790864
913.921206002
895.905183756
877.903214189
862.419118305
846.089210978
839.226425514
831.838000742
825.125098073
804.657654447
788.45369964
746.098867241
746.132979928
729.483782009
715.517269076
691.593829607
705.828838596
691.603228469
711.899040617
703.96043003
722.243384574
733.369346618
715.583830412
720.752252662
726.264614133
732.500536097
739.868875493
740.902529192
725.173245817
722.001481348
730.338130156
731.774196498
726.522647113
723.579533667
719.14643852
738.028046775
755.242786958
762.963920254
774.318411097
779.501587018
753.368394332
752.577104315
747.634184858
748.101932822
759.478337475
760.990630631
767.837512032
772.868568564
795.139484979
797.779769895
846.824462009
852.78248974
842.833333333
842.62835249
865.134632497
884.263257576
902.623749773
905.709183211
900.970271169
905.332150978
901.057484374
905.306595851
917.870475841
923.293012224
938.233539926
949.127019395
955.820150486
971.629167251
981.550704551
984.275398361
965.14841952
983.354004252
935.289756447
926.112906154
928.609252412
923.073077274
898.905897401
885.335675399
863.456533776
845.58362504
837.995779466
830.939693032
806.667255515
789.407143178
784.957010702
776.543350299
763.970000447
748.512172882
741.27967853
743.368931176
727.583683616
713.863498483
728.040771007
685.369518138
687.937177242
691.098601913
695.239532706
695.087000552
704.585145097
709.610105127
737.81433549
761.752762809
767.732067708
787.056403693
788.072998003
786.530153509
780.65847995
770.015665677
753.982964147
749.798483159
736.56605867
741.993576017
767.093313151
766.699808369
748.21530075
767.691332712
801.975299995
841.429734866
871.312306572
879.264230562
895.798306729
898.833648061
884.904486385
899.768614965
901.632708242
873.368238838
882.292088316
922.850980748
939.45273541
952.81432924
958.037587216
976.60610452
994.485201469
990.526559001
1006.19554759
1024.82489326
1033.72556882
1035.12190185
1021.50943654
995.369329251
970.317553167
974.413586098
967.440326872
993.455952005
1003.34794216
973.888095892
968.76770747
967.95769302
956.01861666
919.566051426
902.755791941
911.189189189
922.151682715
939.780180995
941.908490877
936.039613527
893.944825766
864.193100398
844.252548431
830.890100937
821.836903403
823.359294604
810.3783054
791.50430459
783.590758789
745.28077417
721.789379557
725.938133041
725.858368315
732.622965561
732.221146485
732.7134761
737.985366301
717.711649155
724.304210388
684.177059456
694.425651141
694.215648327
691.351534254
699.390841421
724.944946358
764.978157859
759.673934066
739.241130871
733.006213417
728.282753583
729.772116742
725.455606942
736.235299573
730.820447977
718.567975696
714.536973732
718.615363335
713.670932276
714.996581658
718.965480641
723.476120432
728.859801105
715.354668709
710.393429628
713.519998196
708.432208276
687.314045193
647.379997252
651.414559701
646.279161326
652.820972813
709.128300181
705.349829584
714.018088553
704.247247869
693.7332272
707.207292432
705.26996864
709.397763725
719.464010804
722.164004999
719.010267495
704.588627277
693.628304094
695.018852533
689.773710634
693.296787678
706.041212565
708.68451628
728.659984955
740.695473251
758.507613066
763.274326017
781.470636966
791.688127128
792.720234045
799.847127556
823.774184632
812.620544789
834.351341535
847.836191073
859.735592132
871.214544139
895.675850818
901.037663372
903.986053385
921.446951383
932.87947853
939.01339003
945.75333543
956.500154382
958.639897087
955.499792636
955.803629831
960.199560633
917.426800126
921.099696899
929.843317759
947.372855337
961.863814967
985.715302171
974.650091575
949.647819137
930.315636397
947.004012219
921.452311347
921.646312523
928.332610071
930.859080564
912.444595452
904.637228883
880.228768382
859.096678121
842.230873945
827.258420415
817.769006647
792.737701934
771.445098217
762.278864971
739.989187463
734.256792047
705.942034897
686.456233544
689.311457869
694.037728971
727.374145099
694.101225726
706.991883117
720.503991485
703.810448879
673.027765134
691.011792668
701.87840832
708.822046738
707.744709349
711.966333196
727.565229434
720.742881795
720.542984369
717.79073607
725.916966497
743.140260661
725.777384839
720.079096562
712.7761308
708.884766355
726.172284309
698.829540219
705.520316285
705.468434575
688.978010995
687.990250569
690.475461789
676.436470208
659.997122368
655.702946832
663.957118193
666.109220885
645.189133177
650.183126197
653.534749123
655.953354748
663.279105282
646.085875441
656.704578097
665.172945754
668.399426203
671.277930938
697.565517241
710.401606788
699.925206282
688.641742873
685.408784852
683.991640923
679.510716925
675.79187036
679.668223669
696.726894556
695.282814553
691.386306733
693.305183566
694.044300919
698.825177033
697.847991314
695.254228833
693.624172916
690.962653518
673.742648402
694.112111744
686.086323362
651.822485207
635.83699959
633.35989388
644.437505791
649.494570447
655.000465918
676.022718107
696.274826583
710.074989755
700.67973763
721.304422693
726.139330952
748.6788653
767.531852396
776.220580883
814.707192012
817.969112835
822.256293012
811.664517301
822.028957011
808.303740015
845.986285355
845.263714504
860.638208792
879.38403234
857.033008586
862.755075851
863.218562737
872.528929514
897.586388889
881.517654563
866.716422427
851.809131839
846.428823737
831.862699912
819.102096201
818.20119225
786.993855607
770.432960765
769.421144806
785.422323319
775.216425385
775.112466988
754.605858978
752.152211992
747.544885275
750.687268121
775.767843866
771.118730159
780.22079549
766.898854962
739.265534682
753.30758646
750.827334135
746.727739264
745.30022013
746.672700941
745.97797899
735.632574497
766.786647702
776.008073601
827.495984842
823.08303151
844.753453195
854.863471769
863.591153112
869.556990881
883.25873023
898.155230337
900.583103765
930.262111915
944.530283855
949.978334825
962.152031335
960.305772302
979.073368445
999.038858306
1019.51671297
1034.97490761
1061.28048219
1065.20372475
1068.08353337
1108.29054957
1084.80162822
1100.83039197
1109.75940507
1124.04471914
1125.76861282
1128.16699873
1136.07609919
1126.81892481
1142.52602347
1142.01057901
1170.27932106
1155.60055022
1130.71500022
1123.95505465
1092.15197866
1084.87474528
1070.46049848
1079.15585836
1066.38768719
1091.36512485
1078.20861588
1028.71943833
1017.66960475
1015.43987384
997.204148323
961.90831479
952.532862191
924.188744779
894.662595905
876.758508117
854.754408289
843.823045267
781.31739054
781.941453902
782.330046948
787.286299711
889.707262519
894.988812198
883.767988706
856.324878049
857.10739615
828.645908389
840.130790797
836.35453285
821.773835236
811.017840636
809.755687347
822.846287174
814.048191151
809.850803158
814.366939473
823.925058656
806.989184768
826.915749735
868.303452343
878.69926431
886.667389093
881.564284114
792.501147315
780.062857662
777.703798393
800.70083911
796.186619406
779.280142003
787.737429138
786.388047294
807.577609922
797.384778013
795.940522265
787.283722227
802.464111694
816.600382932
822.297260584
817.250889842
823.051395538
806.732510478
768.321685414
747.026254402
735.03598299
749.401189931
762.819260324
777.651729133
779.768847293
806.277017024
801.722673975
813.383873405
797.454184012
822.291488894
799.599515312
816.004217536
823.007553695
818.604698401
812.4148865
836.019901174
828.625760974
828.479713816
831.508583494
829.904515043
843.442632551
850.452324774
859.615259152
843.01458671
836.829653857
835.592708186
914.906865141
870.797420909
885.907276356
874.759137812
865.386322267
840.892170043
850.28940179
840.007113028
837.557218513
841.553401609
848.214033768
861.235975389
858.675412226
855.614825911
848.215768561
851.272890982
846.624388033
848.31821877
832.096884107
863.96848112
872.169982348
948.603633651
903.19939008
919.15837061
954.123183359
962.24259157
1015.23705524
1027.1818097
1060.29188848
1074.50459056
1098.00153721
1136.67850654
1123.03832599
1110.00697041
1114.97900573
1135.00148237
1158.54796552
1167.00555986
1178.96626819
1182.8713971
1199.09183721
1187.14454305
1205.88265149
1168.81163783
1163.01467365
1171.84446039
1161.15240847
1185.12913805
1161.38783848
1158.33923251
1140.3278711
1150.09917505
1142.46525625
1145.10023215
1144.98497062
1136.46317829
1131.02483695
1124.46963526
1115.38090006
1108.36076944
1098.42020157
1102.8020049
1101.90175894
1112.11908559
1074.40381616
1038.81581454
1030.25535362
1001.89824688
985.528068811
943.625825769
941.507692982
932.691518982
909.12343188
894.074694512
879.025039406
845.924710336
849.431194345
852.283310471
859.277608726
892.290310853
879.124776386
874.670800451
865.728555176
842.315346467
863.919408552
843.397572903
842.246562287
839.094902212
836.410228109
830.384801181
825.140044944
821.338338602
801.858947748
794.510287691
795.417630453
801.873658956
799.777510948
841.015103666
871.464322416
882.88571176
872.342774889
867.136376339
914.183844911
936.840701597
941.595722872
1018.45205603
1005.65317707
1005.30943327
994.451821465
1012.25389725
1022.39975733
1075.32276524
1101.43188079
1126.66228446
1169.29391764
1225.6008301
1260.24632002
1269.9259452
1271.19772575
1260.87488211
1222.05346624
1220.80671506
1213.31034333
1211.2111045
1216.88596971
1209.33221492
1247.24676186
1203.10316882
1217.20275712
1250.54516763
1273.93013768
1275.74966446
1261.06829182
1237.64356794
1211.47880508
1205.44301723
1211.72789836
1140.07180971
1125.77677704
1105.95130372
1093.10765913
1066.18202796
1078.56629078
1059.30343432
1035.35760084
1036.11738923
996.650921607
997.559095023
944.23782729
930.290107447
926.808729769
875.911312786
865.290870972
838.298415135
850.770825885
835.427876086
831.564732932
818.730701347
795.934046023
810.408967828
812.851030834
809.387948933
784.632216426
788.251214088
814.179396563
813.608758925
814.278118331
797.220225968
823.489517396
811.614930256
813.20336987
819.36528618
834.31228473
844.446037099
872.476822098
914.290354959
917.861511855
921.609473875
957.385285313
957.385285313
957.185738278
953.110634022
977.376652865
987.411708121
1025.84491591
1026.8399354
1040.73935144
1038.69390495
1062.25843445
1120.05223542
1114.82060043
1127.35597942
1183.0885365
1181.58613436
1194.87183072
1200.32755968
1191.18282573
1165.42059345
1170.16756463
1183.89933264
1202.74987219
1214.18063559
1224.48699054
1227.57292466
1226.83608282
1247.9417611
1256.11558532
1248.99112673
1229.62605587
1242.17859336
1226.84022913
1161.78047026
1154.58547765
1142.51619114
1085.5567635
1056.28793065
1030.16939647
1014.26854606
1005.10495868
990.22007792
971.169664627
965.764361702
906.433230301
866.484413473
842.956858561
826.169475183
813.28364335
777.88609548
779.934808233
771.7375
757.451385344
796.460406886
789.795931458
792.647533098
781.885736093
777.836930023
783.326413346
794.780860702
821.782751841
812.685227716
798.924754635
808.410307372
813.40353461
813.449414271
816.595691038
811.668217401
813.476866433
819.352431743
826.790058343
863.369925621
827.270585534
819.392071505
859.921212663
834.659775977
820.105521801
822.140838609
822.906010024
825.370132845
829.864472191
843.777678171
866.941037091
876.273648021
878.73129503
881.077151073
873.74683603
902.782510366
945.617128349
943.681834762
943.602481073
944.732819233
950.027740372
913.099124312
905.290607684
943.58211411
898.119289909
892.372804046
891.16479638
904.951562014
915.502560848
901.636367731
905.533381127
880.013320222
839.321953027
869.819529837
882.228520499
884.404245055
916.513107937
913.168040583
895.267252425
917.486266252
937.376917729
964.745192524
966.254618185
974.506748692
985.397925996
1007.53360698
1045.85714286
1045.90047878
1055.92503782
1054.06114199
1062.82424573
1094.59960517
1098.2995758
1125.4791186
1141.81264626
1158.18314852
1167.76006847
1167.76006847
1162.65505085
1152.4991106
1159.23165252
1168.64945579
1176.44701736
1164.33231102
1175.91750446
1249.23736518
1249.23736518
1220.40213007
1212.56605839
1217.5494714
1239.98136244
1218.03312951
1179.76260873
1163.47976879
1142.25903808
1139.40575905
1110.05084746
1066.66098597
1036.2008856
1025.5537922
997.284773291
1000.0909991
966.937784116
943.717861727
914.768988928
906.065765269
906.065765269
865.372499533
867.022957582
842.284791648
826.416505856
813.445075926
784.468741663
787.537825113
813.927736104
811.275685623
820.162654194
806.49278649
883.198138612
888.35672043
898.85332659
898.01580281
911.086578124
934.059643479
945.660859199
959.582716049
968.195086906
967.182071399
970.339947734
938.11644918
940.197549218
934.454315637
938.076072793
932.504095778
946.067050071
949.707498413
944.737332238
961.280328706
956.516243541
947.201758607
899.85371444
901.122200518
899.198788872
899.627552645
887.974509022
845.493671469
828.571065529
828.064239343
838.795144633
825.816967653
823.310893731
809.081907433
824.273525721
816.6208901
813.604856713
831.214782408
818.893758782
804.446727961
811.843695526
834.307861414
828.483844318
827.546735182
802.964484401
778.468118758
766.423032044
757.539031642
747.622952345
743.411015989
746.626755792
740.369926451
743.218397572
748.182260983
748.125255149
758.102067986
737.181261311
758.69435758
749.001755683
744.276913391
753.553770087
760.41828694
789.361041219
781.828362667
791.314157487
787.141377265
811.739525584
828.990714087
834.812553975
846.106310769
852.794899669
852.889040473
856.510721156
898.433724487
893.175006886
886.477936937
884.929472375
865.608029583
860.92365939
852.366958455
836.939942592
835.843884563
832.448336252
854.431418312
811.605697696
783.719514954
768.712317122
771.806744368
750.815556165
750.334135044
747.302059708
757.164095051
752.748140229
762.14670911
811.853225079
756.526741124
748.93186924
748.318855884
736.894247314
748.022388742
752.024833985
764.46003776
773.827909517
775.713969792
854.711730245
834.651407164
839.233681344
857.224790205
865.384904596
867.693897726
875.224016238
874.929394549
873.473732804
866.581871868
875.954671512
917.624459019
892.05005209
915.187454145
904.33294192
931.020027186
945.670315977
965.573686362
959.751630385
951.632568914
989.824746076
989.824746076
958.197845433
968.854560546
978.998921639
973.184218856
989.566538411
999.513201696
1015.29802802
1036.08700823
1086.76759485
1096.24285848
1088.79585972
1067.61614048
1058.59687859
1050.64725488
1083.64542161
1113.58347947
1107.13769987
1106.98616874
1116.59454886
1127.11006711
1118.46334871
1121.61613217
1092.72716993
1095.25099242
1101.94104351
1108.48372028
1100.61859895
1130.66979138
1154.8039765
1154.8039765
1119.4400148
1140.47100335
1145.73484065
1135.55488497
1118.59833451
1117.74120726
1086.41108576
1044.18125463
1024.84497687
1015.52600798
1003.61556515
1018.33327426
992.661911242
973.721925853
966.537126238
982.882157453
967.31084061
955.426914984
942.596782654
900.735061852
853.763518746
847.23948593
835.784959747
844.953615893
825.479223266
819.414531446
810.333728729
819.385301172
829.393922703
829.255348453
861.784317318
871.038783925
872.26682681
888.449536254
894.139738198
900.748337179
891.343270982
849.063031831
847.962569274
847.020113766
875.106973533
906.418089873
915.582096651
950.323341456
946.550285386
925.914603101
962.698257936
988.499909502
1009.22728513
1005.107575
1005.74757237
1010.1240995
1010.18521203
1011.63262694
1041.56772925
1006.37822945
1006.33998916
1014.72690449
1114.46688509
1158.33787767
1188.15174883
1204.59244175
1218.07988929
1218.58480657
1218.58480657
1258.8763199
1282.54401685
1288.0312667
1287.28334596
1284.46141091
1297.00738387
1325.82512764
1339.14253222
1337.1043525
1337.33467778
1318.34532218
1281.85927427
1265.46335483
1253.62846314
1222.39938133
1150.60202074
1111.83638979
1097.44285127
1084.48906534
1049.32293258
1027.04082724
1020.90436537
959.399449647
932.832933834
915.503079327
877.920207635
875.78386754
847.045474497
795.863360555
761.465075882
759.516995822
760.236782876
752.189062781
753.49778017
758.988858195
781.778146134
787.208448659
781.036052795
779.343790248
781.178946885
792.792089066
818.270115473
820.719417833
805.921515069
783.889391336
786.718848687
787.92349973
786.75618665
779.498146577
778.195372513
776.411163266
824.425322284
812.217813128
788.866678968
797.229814544
835.001307922
872.293307087
888.471560303
889.908754097
940.279702854
969.27002123
976.882147338
977.772976263
988.814501117
1005.52190249
1038.33802109
1076.40375437
1075.6702147
1087.41025641
1111.22934788
1149.27202182
1148.19714094
1163.26213592
1208.07849462
1238.65857591
1256.16952363
1259.96393127
1244.06786149
1221.37734277
1214.98221519
1200.9559199
1181.56269614
1177.47823707
1205.21137339
1205.21137339
1171.81942562
1157.4792037
1145.04764264
1121.98232593
1101.71725515
1087.71811543
1089.3877204
1103.42614948
1113.69169761
1099.87412369
1022.44821119
1001.90179756
980.466333946
947.582066454
951.375388776
943.93625077
930.410207094
916.403176838
900.209252093
872.452076748
823.905662117
824.505770597
807.68728972
805.625914221
802.68875402
796.199186093
814.14320443
814.5306769
786.631473304
736.770675075
830.319189883
848.464754649
844.259413093
837.534117325
848.60411572
851.444932711
840.57122949
848.768832241
858.676212053
864.463318655
869.783958603
873.278345274
862.63843397
850.235639131
850.085982962
878.225859622
873.324915747
890.679088447
878.101635624
884.330077075
899.779843977
884.033710768
796.248620767
779.214817182
793.795998026
798.1345683
800.988785546
804.215205001
806.271646704
797.855117743
784.839670932
794.321229552
803.053192963
805.216977226
815.217181422
837.943882664
825.897435897
793.342244028
793.076524292
804.833590839
805.542317472
826.193285105
829.606284658
866.395346694
870.675191698
859.279027494
838.504265018
825.407452192
828.031008827
841.109201397
865.011350114
873.679408885
971.589887384
971.658673353
973.795504186
981.160908149
978.529283475
977.993772001
993.658592531
994.20201373
1019.35188398
996.458412558
1002.3372531
990.615333304
972.085261714
955.232940015
937.751413728
944.003189721
944.808499145
965.327762512
961.612239347
940.85427113
923.010664441
965.142832425
874.827914644
899.530471101
884.116453382
874.567172465
883.474651957
878.412232948
874.905760125
866.711503948
831.55382398
853.297501927
846.867425245
837.461070391
844.756046961
845.551808874
855.447729105
878.658231293
898.387021752
884.843159117
873.952450422
881.885443987
895.655273698
834.842326274
843.432952924
814.93058786
810.10471858
807.025512037
800.233774474
798.828529932
803.871977625
827.970493587
834.30894422
815.407500342
823.488774682
826.861997663
833.658517459
869.20920463
874.065557775
853.121944546
831.226899196
830.540988106
842.188764358
867.425934264
868.859972156
866.849316934
848.808298605
844.310010961
841.701149425
846.406420734
838.783080854
835.957608497
842.151595139
830.675786855
875.004248049
878.079525604
870.643611331
859.122304445
854.927312679
834.38899262
821.890241703
811.816215719
821.787615984
842.94470968
845.881782216
887.984820832
864.945948414
874.059052744
881.002815878
880.148767485
884.705903625
888.963663607
931.259399728
983.151601391
979.962654097
979.962654097
969.827622701
965.060516407
974.107508834
974.791232699
965.743503433
934.284753771
922.80766482
935.042578302
943.106712887
986.253714965
992.823416841
948.413382727
970.807224423
977.843026201
995.2128399
1007.2038041
1022.43923742
1019.0318374
1008.90421439
963.619639982
1023.89362302
1035.99426845
1043.87061624
1059.11375858
1065.94742173
1067.29191015
1083.95185116
1101.59234656
1133.04871914
1132.67387858
1127.2760586
1097.2286827
1077.90672317
1069.73018994
1060.93371118
1067.50030737
1116.16407789
1113.80178276
1111.07546674
1118.35600658
1113.20651026
1137.96791099
1086.82541093
1069.62601626
1026.49554762
1022.97010857
995.257896421
984.417197167
956.532106051
949.135084428
935.066600308
960.777944552
957.941119178
922.60294248
919.713841007
912.724206349
920.536293918
912.538561638
870.237993881
864.459025174
838.459164819
827.231571597
813.348906515
785.687232459
786.2268083
797.794758658
799.266845241
791.77745235
807.148423342
817.718182236
865.212612945
872.809198854
866.043198529
841.949154076
822.691897751
828.339159539
854.130143194
868.515056346
850.385410473
841.189776415
828.721271171
829.743997817
856.245110583
884.549614112
870.016774987
846.482705819
853.953179271
859.925198303
888.677254832
905.086552901
913.026448817
917.164098721
931.460866738
993.391113892
998.428356358
1009.41972718
1046.44742793
1062.02875811
1048.60821765
1056.1622809
1096.69414357
1140.99397292
1147.27107896
1159.48399963
1205.242129
1197.08320816
1212.21859354
1212.59546141
1218.8868731
1212.70466606
1210.8234297
1216.78502844
1211.45979542
1220.83358508
1207.75604598
1165.01237463
1160.96031706
1130.69678119
1109.4131832
1095.02269364
1088.21419645
1094.13532338
1073.62583519
1052.70229596
1023.60856238
1001.66759495
937.20643552
936.499650524
940.438903239
928.985274172
895.232781168
880.280496821
844.759102539
822.229892592
805.973204502
760.599173127
769.630251687
776.437091242
782.679282056
779.622544327
775.590273947
776.007725093
774.32347307
741.587648604
728.460794067
709.828694839
713.879657075
727.382705202
709.529403651
697.698210412
685.93955792
696.735782473
702.526914619
748.814450146
773.458443917
778.53478416
792.932284388
801.279498952
796.658934169
779.136226311
763.711052053
755.141110151
765.602971449
786.220486742
795.106404912
805.560314976
832.094259456
911.848175648
924.228762272
934.65903941
950.111918214
967.689185326
1000.22824937
1026.32443158
1043.02225741
1025.77974999
1022.45287077
1058.89714718
1067.36502614
1149.72418976
1147.03062363
1177.69652488
1211.88517669
1259.75421843
1260.09682201
1250.86323343
1271.93680297
1270.48085439
1274.81458591
1275.52713959
1287.93100302
1301.82290381
1316.88537881
1318.24375055
1305.30466045
1294.67815678
1277.45804116
1270.13531506
1264.76232672
1264.58039749
1247.65345263
1159.58162591
1159.5525835
1135.6554768
1113.784207
1079.54027284
1075.00989784
1058.73045222
1017.23594645
1003.69280734
1005.31770059
932.966937544
955.025994486
929.348128342
901.560137457
865.293663912
868.525419071
854.345769127
837.308755554
824.667382464
802.347947677

